On the fractal nature of the partition function $p(n)$ and the divisor functions $d_i(n)$

The partitions of the integers can be expressed exactly in an iterative and closed-form expression. This equation is derived from distributing the partitions of a number in a network that locates each partition in a unique and orderly position. From this representation an iterative equation for the function of the number of divisors was derivated. Also, the number of divisors of a integer can be found from a new function called the trace of the number n, trace(n). As a final preliminary result, using the Bressoud-Subbarao theorem, we obtain a new iterative representation of the sum of divisor function. Using this theorem it is possible to derive an iterative equation for any divisor function and all their networks representation will exhibits a self-similarity behavior. We must then conclude that the intricate nature of the divisor functions results from the fractal nature of the partition function described in the present work.

==> historial/historial2/plots/lorentz/lorenz.dat <==
0.00 1.00 1.05 
0.10 1.00 1.02 
0.18 1.03 1.00 
0.27 1.08 0.97 
0.35 1.15 0.95 
0.43 1.24 0.93 
0.51 1.36 0.91 
0.60 1.49 0.90 
0.69 1.65 0.88 
0.79 1.84 0.87 
0.90 2.05 0.87 
1.02 2.29 0.86 
1.15 2.56 0.87 
1.30 2.86 0.88 
1.47 3.21 0.89 
1.65 3.59 0.92 
1.86 4.03 0.96 
2.09 4.52 1.02 
2.34 5.07 1.10 
2.63 5.68 1.20 
2.95 6.37 1.34 
3.32 7.13 1.51 
3.72 7.98 1.73 
4.17 8.93 2.02 
4.67 9.97 2.38 
5.23 11.12 2.83 
5.85 12.38 3.40 
6.54 13.76 4.11 
7.30 15.23 4.99 
8.13 16.80 6.08 
9.03 18.45 7.41 
10.01 20.14 9.03 
11.06 21.83 10.97 
12.16 23.45 13.28 
13.31 24.91 15.97 
14.47 26.11 19.05 
15.62 26.93 22.50 
16.72 27.25 26.24 
17.71 26.94 30.16 
18.55 25.92 34.11 
19.17 24.15 37.89 
19.53 21.67 41.28 
19.59 18.58 44.09 
19.32 15.06 46.17 
18.74 11.34 47.44 
17.85 7.63 47.90 
16.71 4.14 47.64 
15.36 1.02 46.80 
13.86 -1.64 45.52 
12.28 -3.80 43.96 
10.66 -5.49 42.28 
9.06 -6.76 40.57 
7.51 -7.66 38.91 
6.03 -8.27 37.36 
4.65 -8.64 35.93 
3.38 -8.85 34.64 
2.21 -8.93 33.48 
1.15 -8.92 32.45 
0.19 -8.86 31.54 
-0.66 -8.77 30.73 
-1.43 -8.65 30.01 
-2.11 -8.54 29.37 
-2.72 -8.43 28.80 
-3.26 -8.33 28.29 
-3.73 -8.24 27.84 
-4.16 -8.18 27.42 
-4.54 -8.13 27.05 
-4.88 -8.10 26.72 
-5.19 -8.09 26.42 
-5.46 -8.10 26.15 
-5.72 -8.13 25.91 
-5.95 -8.18 25.69 
-6.16 -8.24 25.51 
-6.36 -8.32 25.35 
-6.55 -8.41 25.22 
-6.74 -8.52 25.11 
-6.91 -8.63 25.02 
-7.08 -8.75 24.97 
-7.25 -8.88 24.93 
-7.41 -9.02 24.92 
-7.57 -9.16 24.94 
-7.73 -9.30 24.98 
-7.88 -9.44 25.04 
-8.04 -9.58 25.13 
-8.19 -9.71 25.24 
-8.34 -9.83 25.38 
-8.49 -9.95 25.53 
-8.63 -10.05 25.70 
-8.77 -10.14 25.89 
-8.91 -10.22 26.10 
-9.03 -10.28 26.32 
-9.16 -10.32 26.55 
-9.27 -10.33 26.79 
-9.37 -10.33 27.04 
-9.46 -10.31 27.29 
-9.54 -10.26 27.53 
-9.60 -10.19 27.77 
-9.66 -10.10 28.01 
-9.69 -9.99 28.23 
-9.71 -9.86 28.44 
-9.72 -9.71 28.63 
-9.71 -9.54 28.80 
-9.69 -9.36 28.94 
-9.65 -9.17 29.07 
-9.59 -8.97 29.16 
-9.52 -8.77 29.23 
-9.44 -8.56 29.27 
-9.35 -8.36 29.29 
-9.24 -8.16 29.28 
-9.13 -7.96 29.24 
-9.01 -7.77 29.17 
-8.88 -7.60 29.08 
-8.75 -7.43 28.97 
-8.62 -7.28 28.84 
-8.49 -7.14 28.69 
-8.35 -7.02 28.52 
-8.22 -6.91 28.34 
-8.09 -6.82 28.15 
-7.97 -6.75 27.94 
-7.85 -6.70 27.73 
-7.74 -6.66 27.52 
-7.63 -6.64 27.30 
-7.54 -6.64 27.07 
-7.45 -6.65 26.85 
-7.38 -6.67 26.63 
-7.31 -6.71 26.42 
-7.26 -6.77 26.21 
-7.21 -6.84 26.00 
-7.18 -6.92 25.81 
-7.16 -7.02 25.62 
-7.15 -7.12 25.45 
-7.16 -7.24 25.28 
-7.17 -7.36 25.13 
-7.19 -7.50 25.00 
-7.23 -7.65 24.88 
-7.28 -7.80 24.78 
-7.33 -7.96 24.69 
-7.40 -8.12 24.63 
-7.48 -8.29 24.58 
-7.57 -8.47 24.56 
-7.66 -8.65 24.56 
-7.76 -8.82 24.57 
-7.87 -9.00 24.62 
-7.99 -9.18 24.68 
-8.11 -9.35 24.76 
-8.23 -9.51 24.87 
-8.36 -9.67 25.00 
-8.50 -9.82 25.16 
-8.63 -9.96 25.33 
-8.76 -10.08 25.52 
-8.89 -10.19 25.74 
-9.02 -10.28 25.96 
-9.14 -10.35 26.20 
-9.26 -10.40 26.46 
-9.37 -10.43 26.72 
-9.47 -10.43 26.98 
-9.56 -10.41 27.25 
-9.64 -10.37 27.52 
-9.71 -10.30 27.78 
-9.76 -10.20 28.04 
-9.79 -10.08 28.28 
-9.82 -9.95 28.50 
-9.82 -9.79 28.71 
-9.81 -9.61 28.89 
-9.78 -9.42 29.05 
-9.74 -9.22 29.19 
-9.68 -9.01 29.29 
-9.60 -8.79 29.37 
-9.52 -8.57 29.41 
-9.41 -8.35 29.43 
-9.30 -8.13 29.42 
-9.18 -7.92 29.37 
-9.05 -7.72 29.31 
-8.92 -7.53 29.21 
-8.78 -7.36 29.09 
-8.63 -7.20 28.95 
-8.49 -7.05 28.79 
-8.35 -6.92 28.61 
-8.21 -6.81 28.42 
-8.07 -6.72 28.22 
-7.94 -6.64 28.00 
-7.81 -6.58 27.78 
-7.69 -6.54 27.55 
-7.58 -6.52 27.32 
-7.48 -6.52 27.08 
-7.39 -6.53 26.85 
-7.31 -6.56 26.61 
-7.24 -6.60 26.39 
-7.18 -6.66 26.16 
-7.13 -6.73 25.95 
-7.10 -6.82 25.74 
-7.08 -6.91 25.54 
-7.07 -7.03 25.36 
-7.07 -7.15 25.18 
-7.08 -7.28 25.02 
-7.11 -7.42 24.88 
-7.15 -7.58 24.75 
-7.19 -7.74 24.64 
-7.25 -7.90 24.55 
-7.32 -8.08 24.48 
-7.40 -8.26 24.43 
-7.49 -8.44 24.40 
-7.59 -8.63 24.39 
-7.70 -8.81 24.41 
-7.82 -9.00 24.45 
-7.94 -9.19 24.51 
-8.07 -9.37 24.60 
-8.20 -9.55 24.71 
-8.34 -9.72 24.85 
-8.48 -9.88 25.01 
-8.62 -10.03 25.19 
-8.76 -10.16 25.39 
-8.90 -10.28 25.61 
-9.03 -10.38 25.85 
-9.17 -10.46 26.11 
-9.29 -10.52 26.38 
-9.41 -10.55 26.66 
-9.52 -10.56 26.94 
-9.62 -10.54 27.23 
-9.70 -10.50 27.52 
-9.78 -10.42 27.80 
-9.83 -10.33 28.07 
-9.87 -10.20 28.33 
-9.90 -10.06 28.57 
-9.91 -9.89 28.80 
-9.90 -9.70 29.00 
-9.87 -9.50 29.17 
-9.82 -9.28 29.31 
-9.76 -9.06 29.43 
-9.68 -8.83 29.51 
-9.59 -8.59 29.56 
-9.48 -8.35 29.58 
-9.36 -8.12 29.57 
-9.24 -7.90 29.53 
-9.10 -7.68 29.46 
-8.95 -7.48 29.36 
-8.80 -7.29 29.23 
-8.65 -7.12 29.08 
-8.50 -6.96 28.91 
-8.35 -6.83 28.72 
-8.19 -6.71 28.52 
-8.05 -6.61 28.30 
-7.91 -6.52 28.07 
-7.77 -6.46 27.84 
-7.65 -6.42 27.60 
-7.53 -6.40 27.35 
-7.42 -6.39 27.10 
-7.32 -6.40 26.85 
-7.24 -6.43 26.61 
-7.16 -6.47 26.36 
-7.10 -6.53 26.13 
-7.05 -6.61 25.90 
-7.01 -6.70 25.68 
-6.99 -6.80 25.47 
-6.97 -6.92 25.27 
-6.97 -7.04 25.09 
-6.99 -7.18 24.92 
-7.01 -7.33 24.76 
-7.05 -7.49 24.62 
-7.10 -7.66 24.51 
-7.16 -7.83 24.41 
-7.23 -8.01 24.33 
-7.32 -8.20 24.27 
-7.41 -8.40 24.23 
-7.51 -8.59 24.22 
-7.63 -8.79 24.23 
-7.75 -8.99 24.27 
-7.87 -9.19 24.33 
-8.01 -9.38 24.42 
-8.15 -9.57 24.53 
-8.29 -9.76 24.67 
-8.44 -9.93 24.83 
-8.59 -10.09 25.02 
-8.74 -10.24 25.23 
-8.89 -10.37 25.47 
-9.04 -10.48 25.72 
-9.18 -10.57 25.99 
-9.32 -10.64 26.27 
-9.44 -10.68 26.57 
-9.56 -10.70 26.87 
-9.67 -10.68 27.18 
-9.76 -10.64 27.49 
-9.84 -10.57 27.79 
-9.91 -10.47 28.08 
-9.96 -10.34 28.37 
-9.99 -10.19 28.63 
-10.00 -10.02 28.87 
-9.99 -9.82 29.09 
-9.96 -9.60 29.28 
-9.92 -9.37 29.44 
-9.85 -9.13 29.57 
-9.77 -8.88 29.66 
-9.68 -8.63 29.72 
-9.56 -8.38 29.75 
-9.44 -8.13 29.74 
-9.30 -7.89 29.70 
-9.16 -7.65 29.62 
-9.00 -7.44 29.52 
-8.84 -7.23 29.39 
-8.68 -7.05 29.23 
-8.52 -6.88 29.05 
-8.35 -6.73 28.86 
-8.19 -6.60 28.64 
-8.04 -6.49 28.41 
-7.89 -6.41 28.17 
-7.74 -6.34 27.92 
-7.60 -6.29 27.66 
-7.48 -6.26 27.40 
-7.36 -6.25 27.14 
-7.26 -6.26 26.88 
-7.16 -6.29 26.62 
-7.08 -6.34 26.36 
-7.01 -6.40 26.11 
-6.96 -6.47 25.86 
-6.92 -6.57 25.63 
-6.89 -6.67 25.41 
-6.87 -6.79 25.19 
-6.87 -6.92 25.00 
-6.88 -7.06 24.81 
-6.91 -7.22 24.65 
-6.95 -7.38 24.50 
-7.00 -7.56 24.37 
-7.06 -7.74 24.25 
-7.13 -7.93 24.16 
-7.22 -8.13 24.10 
-7.31 -8.33 24.05 
-7.42 -8.54 24.03 
-7.54 -8.75 24.04 
-7.66 -8.96 24.07 
-7.80 -9.17 24.13 
-7.94 -9.38 24.21 
-8.08 -9.58 24.33 
-8.24 -9.78 24.46 
-8.39 -9.97 24.63 
-8.55 -10.15 24.82 
-8.71 -10.31 25.04 
-8.87 -10.45 25.28 
-9.03 -10.58 25.55 
-9.18 -10.68 25.83 
-9.33 -10.76 26.13 
-9.47 -10.82 26.44 
-9.60 -10.84 26.77 
-9.72 -10.84 27.10 
-9.82 -10.80 27.43 
-9.91 -10.73 27.75 
-9.98 -10.64 28.07 
-10.04 -10.51 28.38 
-10.08 -10.35 28.67 
-10.09 -10.17 28.93 
-10.09 -9.96 29.17 
-10.07 -9.73 29.39 
-10.02 -9.49 29.57 
-9.96 -9.23 29.71 
-9.88 -8.96 29.82 
-9.78 -8.69 29.89 
-9.66 -8.42 29.93 
-9.53 -8.15 29.92 
-9.39 -7.89 29.88 
-9.23 -7.64 29.81 
-9.07 -7.41 29.71 
-8.90 -7.19 29.57 
-8.73 -6.98 29.41 
-8.55 -6.80 29.22 
-8.38 -6.64 29.01 
-8.20 -6.50 28.79 
-8.04 -6.38 28.55 
-7.87 -6.28 28.29 
-7.72 -6.21 28.03 
-7.57 -6.15 27.76 
-7.44 -6.12 27.48 
-7.31 -6.11 27.20 
-7.20 -6.12 26.92 
-7.09 -6.14 26.65 
-7.01 -6.18 26.37 
-6.93 -6.25 26.11 
-6.87 -6.32 25.85 
-6.82 -6.41 25.60 
-6.79 -6.52 25.36 
-6.77 -6.64 25.13 
-6.76 -6.78 24.92 
-6.77 -6.92 24.72 
-6.79 -7.08 24.54 
-6.83 -7.25 24.37 
-6.88 -7.43 24.23 
-6.94 -7.62 24.10 
-7.01 -7.82 24.00 
-7.10 -8.03 23.92 
-7.20 -8.24 23.86 
-7.31 -8.46 23.83 
-7.43 -8.68 23.83 
-7.56 -8.90 23.85 
-7.70 -9.13 23.90 
-7.84 -9.35 23.98 
-8.00 -9.57 24.09 
-8.16 -9.78 24.23 
-8.32 -9.99 24.39 
-8.49 -10.18 24.59 
-8.66 -10.36 24.81 
-8.83 -10.53 25.06 
-9.00 -10.67 25.33 
-9.16 -10.79 25.63 
-9.32 -10.89 25.94 
-9.48 -10.96 26.27 
-9.62 -11.00 26.62 
-9.75 -11.00 26.97 
-9.87 -10.98 27.32 
-9.97 -10.92 27.68 
-10.06 -10.82 28.02 
-10.12 -10.70 28.36 
-10.17 -10.54 28.67 
-10.20 -10.35 28.97 
-10.20 -10.13 29.24 
-10.18 -9.89 29.48 
-10.14 -9.64 29.68 
-10.08 -9.36 29.85 
-10.00 -9.08 29.98 
-9.90 -8.79 30.06 
-9.78 -8.50 30.11 
-9.64 -8.21 30.12 
-9.49 -7.92 30.09 
-9.33 -7.65 30.02 
-9.16 -7.40 29.92 
-8.98 -7.15 29.78 
-8.79 -6.93 29.61 
-8.61 -6.73 29.42 
-8.42 -6.55 29.20 
-8.23 -6.40 28.97 
-8.05 -6.27 28.71 
-7.88 -6.16 28.45 
-7.71 -6.07 28.17 
-7.55 -6.01 27.88 
-7.40 -5.97 27.59 
-7.27 -5.95 27.30 
-7.14 -5.95 27.00 
-7.03 -5.98 26.71 
-6.93 -6.02 26.42 
-6.85 -6.07 26.13 
-6.78 -6.15 25.85 
-6.72 -6.24 25.59 
-6.68 -6.35 25.33 
-6.65 -6.47 25.08 
-6.64 -6.61 24.85 
-6.65 -6.76 24.64 
-6.67 -6.92 24.44 
-6.70 -7.09 24.26 
-6.74 -7.28 24.10 
-6.80 -7.47 23.95 
-6.88 -7.68 23.84 
-6.96 -7.89 23.74 
-7.06 -8.11 23.67 
-7.17 -8.34 23.62 
-7.30 -8.58 23.61 
-7.43 -8.81 23.62 
-7.57 -9.05 23.66 
-7.73 -9.29 23.73 
-7.89 -9.52 23.83 
-8.05 -9.75 23.96 
-8.23 -9.98 24.12 
-8.40 -10.19 24.31 
-8.58 -10.39 24.54 
-8.76 -10.58 24.79 
-8.94 -10.74 25.07 
-9.12 -10.89 25.37 
-9.30 -11.00 25.70 
-9.46 -11.09 26.05 
-9.62 -11.15 26.41 
-9.77 -11.18 26.78 
-9.90 -11.17 27.16 
-10.02 -11.12 27.54 
-10.12 -11.03 27.92 
-10.20 -10.91 28.29 
-10.26 -10.76 28.64 
-10.30 -10.57 28.97 
-10.32 -10.35 29.27 
-10.31 -10.10 29.54 
-10.28 -9.83 29.77 
-10.22 -9.54 29.97 
-10.14 -9.24 30.12 
-10.04 -8.93 30.24 
-9.92 -8.61 30.30 
-9.78 -8.30 30.33 
-9.62 -7.99 30.31 
-9.45 -7.70 30.25 
-9.27 -7.42 30.15 
-9.08 -7.15 30.02 
-8.89 -6.91 29.85 
-8.69 -6.68 29.66 
-8.49 -6.48 29.43 
-8.29 -6.31 29.19 
-8.09 -6.16 28.92 
-7.90 -6.04 28.64 
-7.72 -5.94 28.35 
-7.55 -5.86 28.05 
-7.38 -5.81 27.74 
-7.23 -5.79 27.43 
-7.10 -5.78 27.12 
-6.97 -5.80 26.80 
-6.86 -5.83 26.50 
-6.76 -5.88 26.19 
-6.68 -5.96 25.90 
-6.62 -6.05 25.61 
-6.57 -6.15 25.33 
-6.54 -6.27 25.07 
-6.52 -6.41 24.81 
-6.51 -6.56 24.58 
-6.53 -6.72 24.36 
-6.55 -6.90 24.16 
-6.60 -7.09 23.98 
-6.65 -7.29 23.81 
-6.72 -7.50 23.68 
-6.81 -7.72 23.56 
-6.91 -7.95 23.47 
-7.02 -8.19 23.41 
-7.14 -8.43 23.37 
-7.27 -8.68 23.37 
-7.42 -8.93 23.39 
-7.58 -9.18 23.44 
-7.74 -9.44 23.53 
-7.91 -9.69 23.65 
-8.10 -9.93 23.80 
-8.28 -10.17 23.99 
-8.47 -10.39 24.21 
-8.66 -10.60 24.46 
-8.86 -10.79 24.74 
-9.05 -10.96 25.05 
-9.24 -11.10 25.39 
-9.42 -11.22 25.75 
-9.60 -11.30 26.13 
-9.76 -11.35 26.52 
-9.92 -11.37 26.93 
-10.05 -11.34 27.34 
-10.17 -11.27 27.75 
-10.27 -11.16 28.15 
-10.35 -11.02 28.54 
-10.40 -10.83 28.91 
-10.44 -10.61 29.25 
-10.44 -10.36 29.56 
-10.42 -10.08 29.83 
-10.37 -9.78 30.07 
-10.30 -9.46 30.26 
-10.21 -9.13 30.40 
-10.09 -8.79 30.50 
-9.95 -8.45 30.55 
-9.79 -8.11 30.55 
-9.61 -7.79 30.51 
-9.42 -7.48 30.42 
-9.22 -7.18 30.30 
-9.02 -6.91 30.13 
-8.80 -6.66 29.94 
-8.59 -6.44 29.71 
-8.38 -6.24 29.46 
-8.16 -6.07 29.19 
-7.96 -5.92 28.90 
-7.76 -5.81 28.59 
-7.57 -5.72 28.27 
-7.39 -5.65 27.95 
-7.22 -5.61 27.62 
-7.07 -5.59 27.29 
-6.93 -5.60 26.95 
-6.80 -5.63 26.62 
-6.69 -5.67 26.30 
-6.60 -5.74 25.98 
-6.52 -5.83 25.67 
-6.46 -5.93 25.37 
-6.41 -6.05 25.09 
-6.39 -6.18 24.81 
-6.37 -6.33 24.55 
-6.38 -6.49 24.31 
-6.40 -6.67 24.08 
-6.43 -6.86 23.88 
-6.48 -7.06 23.69 
-6.55 -7.28 23.53 
-6.63 -7.50 23.39 
-6.72 -7.74 23.28 
-6.83 -7.98 23.19 
-6.95 -8.23 23.13 
-7.09 -8.49 23.10 
-7.23 -8.76 23.10 
-7.39 -9.03 23.14 
-7.56 -9.30 23.20 
-7.74 -9.56 23.31 
-7.92 -9.83 23.44 
-8.12 -10.09 23.61 
-8.32 -10.34 23.82 
-8.52 -10.58 24.06 
-8.73 -10.80 24.34 
-8.94 -11.00 24.65 
-9.14 -11.17 24.99 
-9.34 -11.32 25.36 
-9.54 -11.44 25.75 
-9.72 -11.52 26.17 
-9.90 -11.57 26.59 
-10.05 -11.57 27.03 
-10.20 -11.53 27.48 
-10.32 -11.44 27.92 
-10.42 -11.32 28.35 
-10.50 -11.15 28.76 
-10.55 -10.93 29.15 
-10.58 -10.69 29.51 
-10.57 -10.40 29.84 
-10.54 -10.09 30.12 
-10.48 -9.76 30.36 
-10.40 -9.40 30.54 
-10.28 -9.04 30.68 
-10.15 -8.67 30.77 
-9.99 -8.31 30.80 
-9.81 -7.95 30.79 
-9.62 -7.60 30.72 
-9.41 -7.28 30.61 
-9.19 -6.97 30.46 
-8.97 -6.69 30.27 
-8.74 -6.43 30.04 
-8.51 -6.20 29.79 
-8.28 -6.00 29.51 
-8.05 -5.83 29.21 
-7.83 -5.69 28.89 
-7.62 -5.58 28.56 
-7.42 -5.49 28.22 
-7.24 -5.43 27.87 
-7.06 -5.40 27.52 
-6.90 -5.39 27.17 
-6.76 -5.41 26.82 
-6.63 -5.44 26.47 
-6.52 -5.50 26.13 
-6.43 -5.58 25.80 
-6.35 -5.67 25.47 
-6.29 -5.78 25.16 
-6.25 -5.91 24.86 
-6.23 -6.06 24.57 
-6.22 -6.22 24.30 
-6.23 -6.39 24.05 
-6.25 -6.58 23.82 
-6.29 -6.78 23.60 
-6.35 -7.00 23.41 
-6.42 -7.23 23.24 
-6.51 -7.47 23.10 
-6.61 -7.71 22.98 
-6.73 -7.97 22.90 
-6.86 -8.24 22.84 
-7.01 -8.52 22.81 
-7.16 -8.80 22.81 
-7.33 -9.08 22.85 
-7.51 -9.37 22.93 
-7.70 -9.66 23.04 
-7.90 -9.94 23.19 
-8.11 -10.22 23.37 
-8.32 -10.49 23.60 
-8.54 -10.74 23.86 
-8.76 -10.98 24.16 
-8.98 -11.19 24.50 
-9.20 -11.38 24.86 
-9.42 -11.54 25.26 
-9.63 -11.66 25.69 
-9.83 -11.75 26.14 
-10.01 -11.79 26.60 
-10.18 -11.79 27.08 
-10.33 -11.75 27.56 
-10.46 -11.65 28.03 
-10.57 -11.51 28.50 
-10.65 -11.32 28.94 
-10.70 -11.08 29.36 
-10.72 -10.80 29.75 
-10.72 -10.49 30.09 
-10.68 -10.15 30.39 
-10.61 -9.78 30.64 
-10.51 -9.39 30.83 
-10.39 -9.00 30.97 
-10.24 -8.60 31.05 
-10.06 -8.21 31.07 
-9.87 -7.82 31.04 
-9.65 -7.45 30.96 
-9.43 -7.10 30.83 
-9.19 -6.78 30.66 
-8.95 -6.48 30.44 
-8.70 -6.21 30.19 
-8.45 -5.97 29.91 
-8.20 -5.77 29.61 
-7.96 -5.59 29.28 
-7.73 -5.45 28.94 
-7.51 -5.34 28.58 
-7.30 -5.26 28.22 
-7.10 -5.20 27.85 
-6.92 -5.17 27.47 
-6.75 -5.17 27.10 
-6.60 -5.19 26.73 
-6.47 -5.23 26.36 
-6.35 -5.30 26.00 
-6.26 -5.38 25.65 
-6.18 -5.49 25.30 
-6.12 -5.61 24.98 
-6.08 -5.74 24.66 
-6.05 -5.90 24.36 
-6.05 -6.07 24.07 
-6.06 -6.25 23.81 
-6.08 -6.45 23.56 
-6.13 -6.66 23.34 
-6.19 -6.89 23.13 
-6.27 -7.13 22.96 
-6.36 -7.38 22.80 
-6.47 -7.64 22.68 
-6.60 -7.91 22.58 
-6.73 -8.19 22.52 
-6.89 -8.49 22.49 
-7.05 -8.78 22.49 
-7.23 -9.09 22.53 
-7.42 -9.39 22.60 
-7.63 -9.70 22.72 
-7.84 -10.00 22.87 
-8.06 -10.30 23.07 
-8.29 -10.59 23.30 
-8.52 -10.87 23.58 
-8.76 -11.13 23.89 
-8.99 -11.36 24.25 
-9.23 -11.57 24.64 
-9.46 -11.75 25.07 
-9.69 -11.89 25.53 
-9.90 -11.99 26.01 
-10.10 -12.04 26.51 
-10.29 -12.05 27.03 
-10.45 -12.00 27.55 
-10.60 -11.90 28.06 
-10.71 -11.75 28.57 
-10.80 -11.54 29.06 
-10.86 -11.29 29.51 
-10.89 -10.99 29.93 
-10.88 -10.65 30.31 
-10.84 -10.28 30.63 
-10.77 -9.88 30.90 
-10.66 -9.46 31.11 
-10.53 -9.03 31.26 
-10.37 -8.60 31.34 
-10.18 -8.17 31.37 
-9.96 -7.75 31.33 
-9.73 -7.35 31.24 
-9.49 -6.97 31.10 
-9.23 -6.62 30.91 
-8.97 -6.30 30.68 
-8.70 -6.02 30.41 
-8.43 -5.76 30.10 
-8.17 -5.55 29.77 
-7.91 -5.36 29.42 
-7.66 -5.21 29.05 
-7.42 -5.10 28.67 
-7.20 -5.01 28.28 
-6.98 -4.96 27.89 
-6.79 -4.93 27.49 
-6.61 -4.93 27.09 
-6.45 -4.95 26.70 
-6.31 -4.99 26.31 
-6.19 -5.06 25.92 
-6.09 -5.15 25.55 
-6.00 -5.26 25.19 
-5.94 -5.38 24.84 
-5.89 -5.52 24.50 
-5.86 -5.68 24.18 
-5.85 -5.86 23.88 
-5.86 -6.05 23.60 
-5.89 -6.25 23.33 
-5.94 -6.47 23.09 
-6.00 -6.71 22.87 
-6.08 -6.95 22.68 
-6.17 -7.21 22.51 
-6.29 -7.49 22.37 
-6.41 -7.77 22.26 
-6.56 -8.07 22.18 
-6.72 -8.37 22.13 
-6.89 -8.69 22.12 
-7.08 -9.01 22.15 
-7.28 -9.34 22.22 
-7.49 -9.66 22.32 
-7.71 -9.99 22.47 
-7.94 -10.32 22.67 
-8.18 -10.63 22.90 
-8.43 -10.94 23.19 
-8.68 -11.22 23.51 
-8.94 -11.49 23.88 
-9.19 -11.73 24.29 
-9.44 -11.93 24.74 
-9.69 -12.10 25.22 
-9.93 -12.23 25.74 
-10.15 -12.31 26.28 
-10.36 -12.33 26.83 
-10.54 -12.30 27.40 
-10.71 -12.21 27.96 
-10.84 -12.06 28.52 
-10.95 -11.86 29.05 
-11.02 -11.60 29.56 
-11.06 -11.28 30.03 
-11.07 -10.92 30.45 
-11.04 -10.52 30.82 
-10.97 -10.09 31.13 
-10.86 -9.64 31.37 
-10.72 -9.17 31.55 
-10.55 -8.70 31.66 
-10.35 -8.23 31.70 
-10.13 -7.77 31.67 
-9.88 -7.33 31.58 
-9.62 -6.92 31.44 
-9.34 -6.53 31.24 
-9.06 -6.18 30.99 
-8.77 -5.87 30.71 
-8.48 -5.59 30.39 
-8.19 -5.35 30.04 
-7.91 -5.15 29.66 
-7.64 -4.98 29.27 
-7.38 -4.85 28.87 
-7.14 -4.76 28.45 
-6.91 -4.69 28.03 
-6.69 -4.66 27.60 
-6.50 -4.65 27.18 
-6.32 -4.67 26.76 
-6.17 -4.72 26.35 
-6.03 -4.78 25.94 
-5.92 -4.87 25.54 
-5.82 -4.97 25.15 
-5.75 -5.10 24.78 
-5.69 -5.24 24.42 
-5.66 -5.40 24.07 
-5.64 -5.58 23.75 
-5.65 -5.77 23.44 
-5.67 -5.98 23.15 
-5.71 -6.20 22.88 
-5.77 -6.44 22.64 
-5.84 -6.69 22.42 
-5.94 -6.96 22.22 
-6.05 -7.24 22.06 
-6.17 -7.53 21.92 
-6.32 -7.84 21.82 
-6.48 -8.16 21.75 
-6.65 -8.48 21.72 
-6.84 -8.82 21.72 
-7.05 -9.17 21.77 
-7.27 -9.52 21.85 
-7.50 -9.87 21.98 
-7.74 -10.22 22.16 
-7.99 -10.57 22.38 
-8.25 -10.90 22.66 
-8.52 -11.23 22.98 
-8.79 -11.53 23.34 
-9.07 -11.81 23.76 
-9.34 -12.06 24.22 
-9.61 -12.28 24.72 
-9.87 -12.45 25.26 
-10.13 -12.57 25.83 
-10.36 -12.63 26.42 
-10.58 -12.64 27.04 
-10.77 -12.58 27.65 
-10.94 -12.46 28.27 
-11.08 -12.28 28.87 
-11.18 -12.03 29.44 
-11.24 -11.71 29.98 
-11.27 -11.35 30.48 
-11.26 -10.93 30.91 
-11.21 -10.48 31.29 
-11.11 -9.99 31.59 
-10.98 -9.48 31.82 
-10.81 -8.96 31.98 
-10.61 -8.44 32.06 
-10.38 -7.94 32.06 
-10.13 -7.45 31.99 
-9.85 -6.98 31.86 
-9.55 -6.55 31.67 
-9.25 -6.15 31.43 
-8.94 -5.79 31.14 
-8.62 -5.47 30.80 
-8.31 -5.20 30.44 
-8.00 -4.96 30.05 
-7.70 -4.77 29.63 
-7.41 -4.62 29.20 
-7.14 -4.50 28.76 
-6.89 -4.42 28.31 
-6.65 -4.37 27.86 
-6.43 -4.35 27.41 
-6.23 -4.36 26.96 
-6.06 -4.39 26.51 
-5.90 -4.45 26.08 
-5.77 -4.53 25.65 
-5.65 -4.63 25.23 
-5.56 -4.75 24.83 
-5.49 -4.89 24.44 
-5.44 -5.04 24.06 
-5.41 -5.21 23.70 
-5.40 -5.40 23.36 
-5.41 -5.61 23.04 
-5.44 -5.83 22.74 
-5.49 -6.06 22.46 
-5.55 -6.31 22.21 
-5.64 -6.58 21.98 
-5.74 -6.86 21.78 
-5.86 -7.16 21.61 
-6.00 -7.47 21.46 
-6.16 -7.79 21.36 
-6.33 -8.13 21.29 
-6.52 -8.48 21.25 
-6.72 -8.84 21.26 
-6.94 -9.21 21.31 
-7.17 -9.58 21.40 
-7.42 -9.96 21.54 
-7.68 -10.34 21.73 
-7.95 -10.72 21.97 
-8.23 -11.08 22.26 
-8.52 -11.44 22.61 
-8.81 -11.77 23.01 
-9.11 -12.08 23.46 
-9.41 -12.36 23.95 
-9.70 -12.59 24.50 
-9.98 -12.78 25.09 
-10.26 -12.91 25.71 
-10.51 -12.99 26.36 
-10.75 -13.00 27.03 
-10.96 -12.94 27.71 
-11.14 -12.80 28.39 
-11.29 -12.59 29.05 
-11.40 -12.31 29.68 
-11.47 -11.97 30.27 
-11.50 -11.56 30.81 
-11.48 -11.09 31.28 
-11.42 -10.58 31.68 
-11.32 -10.04 32.01 
-11.17 -9.48 32.25 
-10.98 -8.91 32.40 
-10.76 -8.34 32.48 
-10.50 -7.78 32.47 
-10.21 -7.25 32.38 
-9.91 -6.74 32.22 
-9.58 -6.28 32.00 
-9.25 -5.85 31.72 
-8.91 -5.47 31.39 
-8.56 -5.14 31.03 
-8.22 -4.85 30.62 
-7.89 -4.61 30.19 
-7.57 -4.41 29.74 
-7.26 -4.26 29.28 
-6.97 -4.14 28.80 
-6.70 -4.06 28.32 
-6.44 -4.02 27.83 
-6.21 -4.00 27.35 
-6.00 -4.02 26.87 
-5.81 -4.06 26.40 
-5.65 -4.12 25.94 
-5.51 -4.21 25.48 
-5.39 -4.31 25.04 
-5.29 -4.44 24.61 
-5.22 -4.58 24.20 
-5.17 -4.74 23.80 
-5.13 -4.92 23.42 
-5.12 -5.12 23.06 
-5.13 -5.33 22.72 
-5.16 -5.55 22.39 
-5.21 -5.79 22.10 
-5.28 -6.05 21.82 
-5.36 -6.32 21.57 
-5.47 -6.61 21.35 
-5.59 -6.92 21.16 
-5.73 -7.24 21.00 
-5.89 -7.58 20.87 
-6.07 -7.93 20.78 
-6.27 -8.30 20.72 
-6.48 -8.68 20.71 
-6.71 -9.07 20.74 
-6.95 -9.47 20.82 
-7.21 -9.87 20.95 
-7.48 -10.28 21.13 
-7.77 -10.69 21.36 
-8.07 -11.10 21.65 
-8.37 -11.49 22.00 
-8.69 -11.87 22.40 
-9.01 -12.23 22.87 
-9.33 -12.55 23.39 
-9.65 -12.83 23.96 
-9.97 -13.07 24.59 
-10.27 -13.25 25.25 
-10.56 -13.37 25.96 
-10.83 -13.41 26.69 
-11.08 -13.38 27.44 
-11.29 -13.27 28.19 
-11.47 -13.07 28.92 
-11.61 -12.80 29.64 
-11.71 -12.44 30.31 
-11.76 -12.01 30.93 
-11.76 -11.51 31.48 
-11.71 -10.96 31.95 
-11.61 -10.37 32.34 
-11.46 -9.75 32.64 
-11.27 -9.12 32.84 
-11.03 -8.49 32.94 
-10.76 -7.86 32.95 
-10.46 -7.27 32.88 
-10.12 -6.70 32.72 
-9.77 -6.18 32.49 
-9.41 -5.70 32.20 
-9.03 -5.28 31.85 
-8.66 -4.90 31.46 
-8.28 -4.58 31.02 
-7.92 -4.31 30.56 
-7.56 -4.09 30.08 
-7.22 -3.91 29.58 
-6.90 -3.78 29.07 
-6.60 -3.69 28.55 
-6.32 -3.63 28.03 
-6.06 -3.61 27.52 
-5.83 -3.62 27.00 
-5.62 -3.65 26.50 
-5.44 -3.71 26.00 
-5.28 -3.79 25.52 
-5.14 -3.90 25.04 
-5.03 -4.02 24.58 
-4.94 -4.16 24.14 
-4.87 -4.32 23.71 
-4.83 -4.49 23.29 
-4.80 -4.68 22.90 
-4.80 -4.89 22.52 
-4.82 -5.11 22.17 
-4.86 -5.35 21.83 
-4.92 -5.60 21.52 
-5.00 -5.87 21.24 
-5.09 -6.16 20.98 
-5.21 -6.47 20.75 
-5.35 -6.79 20.55 
-5.50 -7.13 20.38 
-5.67 -7.48 20.24 
-5.86 -7.86 20.15 
-6.07 -8.25 20.09 
-6.30 -8.65 20.08 
-6.54 -9.07 20.11 
-6.80 -9.50 20.19 
-7.08 -9.94 20.33 
-7.38 -10.39 20.52 
-7.68 -10.84 20.77 
-8.01 -11.28 21.08 
-8.34 -11.72 21.45 
-8.68 -12.14 21.89 
-9.03 -12.53 22.39 
-9.38 -12.90 22.96 
-9.73 -13.22 23.58 
-10.08 -13.49 24.27 
-10.41 -13.70 25.01 
-10.73 -13.84 25.78 
-11.03 -13.89 26.60 
-11.30 -13.87 27.43 
-11.54 -13.74 28.26 
-11.74 -13.53 29.09 
-11.90 -13.22 29.88 
-12.00 -12.82 30.63 
-12.06 -12.33 31.32 
-12.06 -11.78 31.93 
-12.00 -11.15 32.45 
-11.89 -10.49 32.88 
-11.72 -9.79 33.19 
-11.50 -9.08 33.40 
-11.24 -8.37 33.50 
-10.93 -7.68 33.50 
-10.59 -7.02 33.40 
-10.22 -6.40 33.21 
-9.83 -5.83 32.94 
-9.42 -5.31 32.60 
-9.01 -4.86 32.20 
-8.60 -4.46 31.76 
-8.18 -4.12 31.28 
-7.78 -3.84 30.77 
-7.40 -3.61 30.24 
-7.03 -3.44 29.69 
-6.68 -3.30 29.14 
-6.35 -3.22 28.58 
-6.05 -3.16 28.03 
-5.78 -3.15 27.47 
-5.53 -3.16 26.92 
-5.30 -3.20 26.39 
-5.11 -3.27 25.86 
-4.94 -3.35 25.34 
-4.79 -3.46 24.84 
-4.67 -3.59 24.35 
-4.57 -3.73 23.87 
-4.50 -3.89 23.42 
-4.45 -4.07 22.98 
-4.42 -4.26 22.55 
-4.42 -4.46 22.15 
-4.43 -4.68 21.77 
-4.47 -4.92 21.41 
-4.52 -5.18 21.07 
-4.60 -5.45 20.75 
-4.69 -5.73 20.46 
-4.81 -6.04 20.20 
-4.94 -6.36 19.96 
-5.09 -6.71 19.76 
-5.26 -7.07 19.59 
-5.45 -7.45 19.46 
-5.66 -7.85 19.37 
-5.89 -8.27 19.32 
-6.14 -8.71 19.31 
-6.40 -9.16 19.36 
-6.69 -9.63 19.46 
-6.99 -10.11 19.61 
-7.31 -10.60 19.82 
-7.65 -11.09 20.10 
-8.00 -11.58 20.45 
-8.36 -12.07 20.87 
-8.74 -12.53 21.36 
-9.12 -12.97 21.92 
-9.51 -13.38 22.55 
-9.89 -13.74 23.26 
-10.27 -14.04 24.03 
-10.64 -14.27 24.86 
-11.00 -14.42 25.74 
-11.33 -14.47 26.65 
-11.62 -14.43 27.59 
-11.89 -14.28 28.53 
-12.10 -14.02 29.45 
-12.27 -13.65 30.34 
-12.38 -13.17 31.18 
-12.42 -12.60 31.94 
-12.41 -11.95 32.60 
-12.33 -11.23 33.16 
-12.19 -10.46 33.60 
-11.99 -9.66 33.92 
-11.73 -8.85 34.11 
-11.41 -8.06 34.17 
-11.06 -7.29 34.12 
-10.66 -6.56 33.97 
-10.24 -5.89 33.72 
-9.79 -5.27 33.38 
-9.34 -4.73 32.97 
-8.88 -4.25 32.51 
-8.42 -3.84 32.00 
-7.96 -3.50 31.45 
-7.52 -3.22 30.88 
-7.10 -3.00 30.29 
-6.70 -2.83 29.69 
-6.33 -2.72 29.09 
-5.98 -2.64 28.49 
-5.66 -2.60 27.89 
-5.37 -2.60 27.30 
-5.11 -2.62 26.71 
-4.87 -2.68 26.14 
-4.67 -2.75 25.58 
-4.49 -2.85 25.03 
-4.34 -2.96 24.50 
-4.21 -3.09 23.98 
-4.11 -3.24 23.48 
-4.04 -3.40 23.00 
-3.99 -3.57 22.53 
-3.96 -3.76 22.08 
-3.95 -3.97 21.65 
-3.96 -4.18 21.24 
-3.99 -4.42 20.85 
-4.04 -4.67 20.48 
-4.12 -4.93 20.14 
-4.21 -5.22 19.81 
-4.32 -5.52 19.52 
-4.45 -5.84 19.25 
-4.60 -6.18 19.01 
-4.76 -6.54 18.80 
-4.95 -6.93 18.63 
-5.16 -7.33 18.50 
-5.39 -7.76 18.40 
-5.63 -8.21 18.35 
-5.90 -8.68 18.35 
-6.19 -9.17 18.40 
-6.50 -9.69 18.51 
-6.83 -10.21 18.67 
-7.18 -10.75 18.91 
-7.54 -11.30 19.21 
-7.93 -11.85 19.59 
-8.33 -12.40 20.05 
-8.74 -12.92 20.58 
-9.16 -13.43 21.21 
-9.59 -13.90 21.91 
-10.02 -14.31 22.70 
-10.45 -14.67 23.57 
-10.86 -14.94 24.51 
-11.26 -15.12 25.51 
-11.63 -15.20 26.55 
-11.97 -15.15 27.62 
-12.27 -14.98 28.70 
-12.51 -14.68 29.76 
-12.70 -14.25 30.77 
-12.82 -13.69 31.73 
-12.87 -13.03 32.59 
-12.85 -12.26 33.33 
-12.75 -11.42 33.95 
-12.58 -10.52 34.43 
-12.34 -9.60 34.76 
-12.04 -8.67 34.95 
-11.67 -7.76 34.99 
-11.26 -6.89 34.90 
-10.80 -6.07 34.68 
-10.31 -5.33 34.36 
-9.81 -4.65 33.95 
-9.29 -4.07 33.47 
-8.76 -3.56 32.93 
-8.25 -3.13 32.34 
-7.74 -2.78 31.72 
-7.26 -2.49 31.08 
-6.79 -2.28 30.43 
-6.35 -2.12 29.77 
-5.95 -2.01 29.11 
-5.57 -1.94 28.46 
-5.22 -1.92 27.81 
-4.91 -1.92 27.18 
-4.62 -1.96 26.55 
-4.37 -2.02 25.94 
-4.15 -2.09 25.35 
-3.96 -2.19 24.76 
-3.80 -2.31 24.20 
-3.66 -2.43 23.65 
-3.55 -2.58 23.12 
-3.47 -2.73 22.60 
-3.40 -2.90 22.10 
-3.36 -3.07 21.62 
-3.35 -3.26 21.15 
-3.35 -3.47 20.71 
-3.37 -3.68 20.28 
-3.41 -3.91 19.88 
-3.47 -4.16 19.49 
-3.55 -4.42 19.12 
-3.64 -4.70 18.78 
-3.76 -5.00 18.47 
-3.89 -5.32 18.18 
-4.04 -5.66 17.91 
-4.22 -6.02 17.68 
-4.41 -6.41 17.48 
-4.62 -6.82 17.31 
-4.85 -7.26 17.19 
-5.10 -7.72 17.10 
-5.37 -8.22 17.06 
-5.67 -8.74 17.08 
-5.99 -9.28 17.14 
-6.33 -9.85 17.27 
-6.69 -10.44 17.47 
-7.08 -11.05 17.74 
-7.48 -11.67 18.09 
-7.91 -12.29 18.52 
-8.36 -12.92 19.05 
-8.82 -13.53 19.67 
-9.30 -14.11 20.39 
-9.78 -14.66 21.21 
-10.27 -15.14 22.13 
-10.76 -15.56 23.14 
-11.23 -15.87 24.23 
-11.68 -16.08 25.40 
-12.11 -16.15 26.63 
-12.49 -16.08 27.89 
-12.82 -15.86 29.15 
-13.09 -15.47 30.39 
-13.29 -14.92 31.57 
-13.42 -14.23 32.66 
-13.45 -13.40 33.63 
-13.40 -12.45 34.46 
-13.26 -11.42 35.13 
-13.04 -10.34 35.62 
-12.73 -9.24 35.93 
-12.34 -8.15 36.06 
-11.89 -7.10 36.02 
-11.39 -6.11 35.83 
-10.84 -5.20 35.51 
-10.26 -4.38 35.07 
-9.67 -3.66 34.54 
-9.07 -3.04 33.94 
-8.47 -2.52 33.29 
-7.88 -2.09 32.60 
-7.31 -1.75 31.88 
-6.77 -1.49 31.16 
-6.26 -1.29 30.43 
-5.78 -1.16 29.70 
-5.33 -1.07 28.98 
-4.92 -1.03 28.27 
-4.55 -1.02 27.57 
-4.22 -1.04 26.89 
-3.92 -1.09 26.23 
-3.65 -1.16 25.58 
-3.42 -1.25 24.95 
-3.22 -1.34 24.33 
-3.04 -1.45 23.74 
-2.90 -1.57 23.15 
-2.78 -1.70 22.59 
-2.68 -1.84 22.04 
-2.61 -1.99 21.51 
-2.56 -2.14 21.00 
-2.53 -2.30 20.50 
-2.51 -2.47 20.02 
-2.52 -2.65 19.56 
-2.54 -2.84 19.11 
-2.58 -3.05 18.69 
-2.63 -3.26 18.27 
-2.70 -3.49 17.88 
-2.79 -3.74 17.51 
-2.89 -4.01 17.16 
-3.01 -4.29 16.83 
-3.15 -4.59 16.52 
-3.30 -4.92 16.24 
-3.47 -5.27 15.98 
-3.66 -5.65 15.75 
-3.87 -6.06 15.55 
-4.10 -6.49 15.39 
-4.35 -6.96 15.27 
-4.62 -7.46 15.18 
-4.92 -8.00 15.15 
-5.24 -8.57 15.17 
-5.58 -9.17 15.24 
-5.96 -9.81 15.38 
-6.36 -10.48 15.59 
-6.78 -11.18 15.88 
-7.23 -11.90 16.26 
-7.71 -12.63 16.74 
-8.22 -13.38 17.32 
-8.74 -14.12 18.02 
-9.29 -14.84 18.83 
-9.85 -15.52 19.77 
-10.42 -16.14 20.83 
-10.99 -16.68 22.02 
-11.56 -17.11 23.32 
-12.10 -17.41 24.73 
-12.61 -17.55 26.21 
-13.08 -17.50 27.74 
-13.49 -17.26 29.30 
-13.83 -16.81 30.82 
-14.08 -16.14 32.29 
-14.24 -15.28 33.64 
-14.29 -14.24 34.83 
-14.23 -13.06 35.84 
-14.06 -11.76 36.63 
-13.77 -10.41 37.19 
-13.39 -9.04 37.51 
-12.91 -7.70 37.61 
-12.35 -6.42 37.50 
-11.73 -5.23 37.21 
-11.06 -4.16 36.75 
-10.35 -3.21 36.18 
-9.63 -2.40 35.50 
-8.91 -1.72 34.75 
-8.20 -1.16 33.96 
-7.51 -0.72 33.14 
-6.84 -0.37 32.30 
-6.21 -0.12 31.47 
-5.62 0.07 30.64 
-5.08 0.18 29.83 
-4.57 0.25 29.03 
-4.11 0.28 28.26 
-3.69 0.27 27.50 
-3.32 0.24 26.77 
-2.98 0.19 26.06 
-2.68 0.12 25.37 
-2.42 0.04 24.70 
-2.19 -0.04 24.05 
-1.99 -0.13 23.42 
-1.82 -0.22 22.81 
-1.67 -0.31 22.21 
-1.54 -0.41 21.63 
-1.44 -0.50 21.07 
-1.36 -0.60 20.52 
-1.29 -0.69 19.99 
-1.24 -0.79 19.47 
-1.20 -0.89 18.97 
-1.17 -0.99 18.48 
-1.16 -1.09 18.01 
-1.16 -1.20 17.55 
-1.17 -1.31 17.10 
-1.19 -1.43 16.67 
-1.22 -1.55 16.25 
-1.25 -1.68 15.84 
-1.30 -1.82 15.44 
-1.36 -1.97 15.06 
-1.42 -2.13 14.69 
-1.50 -2.31 14.34 
-1.59 -2.50 14.00 
-1.68 -2.70 13.67 
-1.79 -2.93 13.36 
-1.91 -3.17 13.06 
-2.04 -3.44 12.79 
-2.19 -3.72 12.52 
-2.35 -4.04 12.28 
-2.53 -4.38 12.06 
-2.72 -4.76 11.86 
-2.94 -5.17 11.69 
-3.17 -5.61 11.54 
-3.43 -6.10 11.43 
-3.71 -6.63 11.35 
-4.01 -7.20 11.32 
-4.34 -7.82 11.33 
-4.71 -8.50 11.39 
-5.10 -9.22 11.52 
-5.53 -9.99 11.72 
-6.00 -10.82 12.01 
-6.50 -11.69 12.38 
-7.03 -12.61 12.87 
-7.61 -13.57 13.48 
-8.23 -14.55 14.22 
-8.87 -15.54 15.12 
-9.56 -16.51 16.18 
-10.26 -17.46 17.41 
-10.99 -18.33 18.83 
-11.73 -19.09 20.44 
-12.46 -19.70 22.22 
-13.17 -20.12 24.15 
-13.84 -20.30 26.22 
-14.45 -20.20 28.36 
-14.98 -19.78 30.52 
-15.41 -19.04 32.63 
-15.70 -17.98 34.62 
-15.86 -16.62 36.41 
-15.85 -15.00 37.93 
-15.69 -13.19 39.13 
-15.36 -11.27 39.98 
-14.87 -9.32 40.46 
-14.25 -7.40 40.60 
-13.51 -5.60 40.42 
-12.68 -3.95 39.97 
-11.77 -2.49 39.31 
-10.83 -1.24 38.48 
-9.86 -0.20 37.54 
-8.90 0.65 36.53 
-7.96 1.32 35.48 
-7.05 1.82 34.43 
-6.19 2.19 33.40 
-5.38 2.45 32.38 
-4.62 2.62 31.41 
-3.93 2.72 30.47 
-3.29 2.77 29.57 
-2.71 2.78 28.71 
-2.19 2.76 27.89 
-1.72 2.72 27.10 
-1.30 2.67 26.35 
-0.93 2.62 25.62 
-0.59 2.58 24.93 
-0.29 2.54 24.26 
-0.02 2.51 23.62 
0.22 2.49 23.00 
0.43 2.48 22.40 
0.63 2.48 21.83 
0.80 2.51 21.27 
0.97 2.54 20.73 
1.12 2.60 20.21 
1.26 2.66 19.71 
1.40 2.75 19.23 
1.53 2.86 18.76 
1.67 2.98 18.32 
1.80 3.12 17.89 
1.93 3.28 17.47 
2.07 3.46 17.08 
2.21 3.66 16.71 
2.36 3.89 16.35 
2.52 4.13 16.02 
2.68 4.41 15.71 
2.86 4.71 15.42 
3.05 5.03 15.15 
3.26 5.39 14.92 
3.48 5.78 14.71 
3.72 6.20 14.54 
3.98 6.66 14.40 
4.25 7.15 14.30 
4.56 7.68 14.24 
4.88 8.25 14.24 
5.23 8.86 14.29 
5.61 9.50 14.41 
6.01 10.19 14.59 
6.44 10.91 14.86 
6.90 11.66 15.21 
7.39 12.44 15.66 
7.91 13.24 16.22 
8.46 14.04 16.89 
9.03 14.83 17.69 
9.62 15.60 18.63 
10.22 16.31 19.70 
10.83 16.96 20.91 
11.44 17.50 22.26 
12.04 17.91 23.72 
12.61 18.16 25.30 
13.14 18.22 26.95 
13.62 18.07 28.64 
14.03 17.68 30.33 
14.35 17.06 31.96 
14.57 16.21 33.50 
14.67 15.14 34.88 
14.66 13.90 36.07 
14.52 12.52 37.02 
14.26 11.04 37.72 
13.88 9.54 38.16 
13.39 8.05 38.34 
12.82 6.62 38.28 
12.16 5.29 38.01 
11.45 4.09 37.55 
10.70 3.03 36.95 
9.92 2.11 36.24 
9.14 1.35 35.45 
8.37 0.72 34.60 
7.61 0.23 33.73 
6.89 -0.16 32.84 
6.21 -0.44 31.96 
5.56 -0.65 31.09 
4.97 -0.78 30.23 
4.41 -0.86 29.40 
3.91 -0.89 28.59 
3.45 -0.89 27.80 
3.04 -0.86 27.04 
2.67 -0.82 26.31 
2.34 -0.76 25.60 
2.05 -0.69 24.91 
1.79 -0.62 24.24 
1.57 -0.54 23.59 
1.37 -0.47 22.96 
1.20 -0.40 22.36 
1.05 -0.32 21.76 
0.92 -0.26 21.19 
0.81 -0.19 20.63 
0.72 -0.13 20.08 
0.64 -0.08 19.55 
0.58 -0.02 19.04 
0.52 0.03 18.54 
0.48 0.07 18.05 
0.44 0.12 17.58 
0.41 0.16 17.11 
0.39 0.21 16.67 
0.38 0.25 16.23 
0.37 0.29 15.80 
0.36 0.33 15.39 
0.36 0.38 14.98 
0.36 0.42 14.59 
0.37 0.46 14.21 
0.38 0.51 13.84 
0.40 0.56 13.47 
0.42 0.62 13.12 
0.44 0.67 12.78 
0.46 0.74 12.45 
0.49 0.80 12.12 
0.53 0.88 11.81 
0.56 0.96 11.50 
0.60 1.04 11.20 
0.65 1.14 10.92 
0.70 1.24 10.64 
0.76 1.36 10.37 
0.82 1.49 10.11 
0.89 1.62 9.85 
0.97 1.78 9.61 
1.05 1.95 9.37 
1.15 2.13 9.15 
1.25 2.34 8.94 
1.37 2.56 8.73 
1.49 2.81 8.54 
1.63 3.09 8.36 
1.78 3.39 8.20 
1.95 3.73 8.05 
2.14 4.10 7.91 
2.34 4.51 7.80 
2.57 4.96 7.71 
2.82 5.45 7.64 
3.10 6.00 7.61 
3.40 6.60 7.61 
3.74 7.25 7.66 
4.11 7.97 7.75 
4.51 8.76 7.90 
4.96 9.61 8.12 
5.44 10.54 8.43 
5.98 11.53 8.83 
6.56 12.60 9.34 
7.19 13.73 9.99 
7.86 14.91 10.79 
8.59 16.13 11.76 
9.37 17.37 12.94 
10.19 18.59 14.34 
11.05 19.77 15.97 
11.93 20.84 17.85 
12.82 21.75 19.99 
13.71 22.44 22.36 
14.56 22.83 24.93 
15.35 22.85 27.65 
16.05 22.46 30.44 
16.62 21.61 33.20 
17.04 20.30 35.82 
17.27 18.56 38.17 
17.29 16.44 40.16 
17.10 14.06 41.69 
16.68 11.52 42.73 
16.07 8.95 43.26 
15.27 6.47 43.32 
14.32 4.17 42.95 
13.25 2.12 42.25 
12.11 0.36 41.29 
10.92 -1.10 40.16 
9.71 -2.28 38.93 
8.53 -3.19 37.66 
7.38 -3.87 36.39 
6.28 -4.36 35.16 
5.25 -4.70 33.97 
4.29 -4.91 32.85 
3.41 -5.02 31.80 
2.61 -5.07 30.81 
1.87 -5.08 29.89 
1.21 -5.05 29.03 
0.62 -5.00 28.22 
0.09 -4.95 27.46 
-0.39 -4.91 26.74 
-0.82 -4.87 26.07 
-1.20 -4.84 25.43 
-1.55 -4.83 24.83 
-1.86 -4.84 24.26 
-2.15 -4.88 23.71 
-2.41 -4.93 23.20 
-2.65 -5.01 22.71 
-2.88 -5.11 22.25 
-3.10 -5.24 21.82 
-3.31 -5.39 21.42 
-3.52 -5.57 21.04 
-3.72 -5.77 20.69 
-3.93 -5.99 20.36 
-4.13 -6.25 20.07 
-4.35 -6.53 19.81 
-4.57 -6.83 19.58 
-4.80 -7.16 19.39 
-5.04 -7.51 19.24 
-5.30 -7.89 19.12 
-5.56 -8.29 19.05 
-5.84 -8.72 19.03 
-6.14 -9.17 19.06 
-6.45 -9.63 19.14 
-6.77 -10.12 19.28 
-7.12 -10.61 19.48 
-7.47 -11.11 19.75 
-7.84 -11.62 20.09 
-8.23 -12.12 20.51 
-8.62 -12.61 20.99 
-9.02 -13.07 21.56 
-9.43 -13.50 22.20 
-9.84 -13.89 22.92 
-10.24 -14.22 23.71 
-10.63 -14.48 24.57 
-11.01 -14.66 25.48 
-11.36 -14.74 26.43 
-11.68 -14.72 27.41 
-11.96 -14.58 28.40 
-12.20 -14.33 29.38 
-12.39 -13.96 30.32 
-12.51 -13.48 31.21 
-12.58 -12.89 32.02 
-12.58 -12.21 32.74 
-12.50 -11.46 33.34 
-12.37 -10.65 33.82 
-12.16 -9.81 34.17 
-11.90 -8.96 34.39 
-11.58 -8.12 34.47 
-11.21 -7.31 34.43 
-10.80 -6.54 34.28 
-10.36 -5.82 34.02 
-9.90 -5.17 33.67 
-9.42 -4.60 33.25 
-8.93 -4.09 32.77 
-8.45 -3.66 32.24 
-7.98 -3.30 31.67 
-7.52 -3.01 31.08 
-7.08 -2.78 30.47 
-6.66 -2.60 29.85 
-6.27 -2.48 29.23 
-5.90 -2.40 28.61 
-5.57 -2.35 27.99 
-5.26 -2.35 27.38 
-4.98 -2.37 26.77 
-4.74 -2.42 26.18 
-4.52 -2.49 25.61 
-4.33 -2.59 25.04 
-4.17 -2.70 24.50 
-4.04 -2.83 23.96 
-3.93 -2.97 23.45 
-3.84 -3.12 22.95 
-3.78 -3.29 22.46 
-3.75 -3.48 22.00 
-3.73 -3.67 21.55 
-3.73 -3.88 21.12 
-3.76 -4.11 20.71 
-3.80 -4.35 20.33 
-3.87 -4.61 19.96 
-3.95 -4.88 19.62 
-4.05 -5.17 19.30 
-4.18 -5.48 19.01 
-4.32 -5.81 18.75 
-4.48 -6.17 18.51 
-4.65 -6.54 18.31 
-4.85 -6.94 18.15 
-5.07 -7.36 18.02 
-5.31 -7.80 17.93 
-5.57 -8.27 17.89 
-5.85 -8.76 17.90 
-6.15 -9.28 17.96 
-6.48 -9.81 18.09 
-6.82 -10.36 18.27 
-7.18 -10.93 18.53 
-7.57 -11.50 18.86 
-7.97 -12.08 19.26 
-8.39 -12.65 19.76 
-8.82 -13.21 20.33 
-9.27 -13.74 21.00 
-9.71 -14.22 21.76 
-10.17 -14.66 22.60 
-10.61 -15.02 23.53 
-11.05 -15.30 24.53 
-11.46 -15.48 25.60 
-11.85 -15.54 26.71 
-12.20 -15.47 27.85 
-12.50 -15.26 28.99 
-12.75 -14.92 30.11 
-12.93 -14.43 31.18 
-13.04 -13.81 32.17 
-13.08 -13.07 33.06 
-13.04 -12.23 33.82 
-12.92 -11.32 34.44 
-12.72 -10.35 34.90 
-12.45 -9.36 35.21 
-12.11 -8.38 35.36 
-11.71 -7.42 35.36 
-11.25 -6.51 35.21 
-10.76 -5.67 34.95 
-10.24 -4.91 34.58 
-9.70 -4.23 34.12 
-9.15 -3.64 33.58 
-8.60 -3.13 33.00 
-8.06 -2.71 32.37 
-7.53 -2.37 31.71 
-7.03 -2.11 31.04 
-6.55 -1.90 30.35 
-6.10 -1.76 29.67 
-5.68 -1.66 28.99 
-5.30 -1.61 28.31 
-4.94 -1.59 27.65 
-4.63 -1.61 27.00 
-4.34 -1.65 26.36 
-4.09 -1.72 25.73 
-3.87 -1.80 25.13 
-3.68 -1.90 24.53 
-3.51 -2.02 23.96 
-3.38 -2.15 23.40 
-3.27 -2.29 22.86 
-3.18 -2.44 22.33 
-3.12 -2.60 21.82 
-3.08 -2.77 21.33 
-3.06 -2.95 20.85 
-3.06 -3.15 20.40 
-3.07 -3.36 19.96 
-3.11 -3.58 19.54 
-3.17 -3.81 19.14 
-3.24 -4.06 18.76 
-3.33 -4.33 18.40 
-3.44 -4.62 18.07 
-3.57 -4.92 17.76 
-3.71 -5.25 17.47 
-3.87 -5.60 17.21 
-4.06 -5.97 16.99 
-4.26 -6.37 16.79 
-4.48 -6.80 16.64 
-4.72 -7.25 16.52 
-4.99 -7.74 16.44 
-5.27 -8.25 16.41 
-5.58 -8.80 16.44 
-5.92 -9.37 16.52 
-6.27 -9.97 16.67 
-6.65 -10.59 16.88 
-7.06 -11.23 17.18 
-7.49 -11.89 17.56 
-7.94 -12.56 18.02 
-8.41 -13.22 18.59 
-8.90 -13.87 19.26 
-9.40 -14.49 20.03 
-9.92 -15.07 20.92 
-10.43 -15.59 21.91 
-10.94 -16.03 23.00 
-11.45 -16.36 24.18 
-11.92 -16.56 25.45 
-12.37 -16.63 26.77 
-12.77 -16.53 28.12 
-13.12 -16.26 29.48 
-13.40 -15.82 30.81 
-13.60 -15.20 32.06 
-13.71 -14.41 33.22 
-13.74 -13.49 34.24 
-13.66 -12.44 35.09 
-13.49 -11.31 35.76 
-13.23 -10.13 36.23 
-12.88 -8.94 36.51 
-12.45 -7.77 36.59 
-11.95 -6.66 36.50 
-11.39 -5.62 36.24 
-10.80 -4.67 35.85 
-10.17 -3.83 35.35 
-9.53 -3.10 34.75 
-8.89 -2.48 34.09 
-8.25 -1.97 33.38 
-7.63 -1.55 32.64 
-7.04 -1.22 31.88 
-6.47 -0.98 31.12 
-5.94 -0.80 30.35 
-5.45 -0.68 29.59 
-4.99 -0.61 28.85 
-4.57 -0.58 28.12 
-4.19 -0.58 27.40 
-3.85 -0.61 26.70 
-3.54 -0.67 26.03 
-3.27 -0.74 25.36 
-3.04 -0.82 24.72 
-2.83 -0.92 24.10 
-2.65 -1.03 23.49 
-2.50 -1.14 22.90 
-2.38 -1.26 22.32 
-2.28 -1.38 21.77 
-2.20 -1.52 21.23 
-2.14 -1.65 20.70 
-2.10 -1.80 20.19 
-2.08 -1.94 19.70 
-2.07 -2.10 19.22 
-2.09 -2.27 18.76 
-2.11 -2.44 18.32 
-2.15 -2.63 17.89 
-2.21 -2.83 17.48 
-2.28 -3.04 17.08 
-2.36 -3.26 16.70 
-2.46 -3.50 16.34 
-2.57 -3.76 16.00 
-2.70 -4.05 15.68 
-2.84 -4.35 15.39 
-3.00 -4.68 15.11 
-3.17 -5.03 14.86 
-3.37 -5.41 14.64 
-3.58 -5.82 14.45 
-3.82 -6.27 14.29 
-4.07 -6.74 14.16 
-4.35 -7.26 14.08 
-4.65 -7.81 14.05 
-4.98 -8.40 14.06 
-5.34 -9.03 14.14 
-5.72 -9.70 14.27 
-6.13 -10.41 14.49 
-6.58 -11.15 14.78 
-7.05 -11.92 15.17 
-7.55 -12.72 15.66 
-8.08 -13.53 16.26 
-8.64 -14.34 16.98 
-9.22 -15.14 17.83 
-9.82 -15.90 18.82 
-10.43 -16.62 19.95 
-11.05 -17.24 21.22 
-11.67 -17.76 22.63 
-12.27 -18.13 24.16 
-12.84 -18.33 25.78 
-13.36 -18.32 27.47 
-13.82 -18.10 29.20 
-14.21 -17.63 30.90 
-14.50 -16.92 32.54 
-14.69 -15.98 34.06 
-14.76 -14.83 35.40 
-14.70 -13.51 36.53 
-14.52 -12.07 37.42 
-14.21 -10.55 38.04 
-13.79 -9.02 38.39 
-13.26 -7.52 38.49 
-12.65 -6.10 38.34 
-11.96 -4.79 37.99 
-11.22 -3.62 37.48 
-10.45 -2.60 36.82 
-9.66 -1.73 36.07 
-8.87 -1.00 35.24 
-8.09 -0.42 34.37 
-7.33 0.04 33.48 
-6.62 0.39 32.58 
-5.94 0.65 31.69 
-5.30 0.82 30.82 
-4.71 0.93 29.97 
-4.17 0.99 29.13 
-3.68 1.01 28.33 
-3.23 1.00 27.55 
-2.83 0.96 26.79 
-2.47 0.91 26.07 
-2.15 0.85 25.36 
-1.87 0.78 24.68 
-1.62 0.71 24.01 
-1.40 0.64 23.37 
-1.21 0.57 22.75 
-1.05 0.50 22.14 
-0.90 0.44 21.56 
-0.78 0.38 20.99 
-0.67 0.32 20.43 
-0.58 0.27 19.89 
-0.50 0.22 19.37 
-0.43 0.18 18.86 
-0.38 0.14 18.36 
-0.33 0.10 17.88 
-0.29 0.07 17.41 
-0.26 0.04 16.95 
-0.23 0.01 16.50 
-0.21 -0.01 16.07 
-0.19 -0.04 15.64 
-0.18 -0.06 15.23 
-0.17 -0.08 14.83 
-0.16 -0.10 14.44 
-0.16 -0.12 14.06 
-0.15 -0.14 13.69 
-0.15 -0.16 13.33 
-0.16 -0.18 12.98 
-0.16 -0.21 12.64 
-0.16 -0.23 12.31 
-0.17 -0.25 11.98 
-0.18 -0.28 11.67 
-0.19 -0.31 11.36 
-0.20 -0.34 11.06 
-0.22 -0.37 10.77 
-0.23 -0.40 10.49 
-0.25 -0.44 10.22 
-0.27 -0.49 9.95 
-0.29 -0.53 9.69 
-0.32 -0.58 9.44 
-0.35 -0.64 9.19 
-0.38 -0.70 8.95 
-0.41 -0.77 8.72 
-0.45 -0.85 8.49 
-0.49 -0.93 8.27 
-0.54 -1.02 8.06 
-0.59 -1.12 7.85 
-0.64 -1.24 7.65 
-0.71 -1.36 7.46 
-0.78 -1.50 7.27 
-0.85 -1.65 7.10 
-0.94 -1.82 6.92 
-1.03 -2.01 6.76 
-1.13 -2.22 6.61 
-1.25 -2.45 6.46 
-1.37 -2.71 6.32 
-1.52 -3.00 6.20 
-1.67 -3.31 6.08 
-1.84 -3.66 5.98 
-2.04 -4.05 5.90 
-2.25 -4.48 5.84 
-2.48 -4.96 5.79 
-2.75 -5.49 5.77 
-3.03 -6.07 5.79 
-3.35 -6.72 5.84 
-3.71 -7.43 5.93 
-4.10 -8.21 6.07 
-4.53 -9.06 6.28 
-5.01 -10.00 6.57 
-5.53 -11.01 6.94 
-6.10 -12.10 7.42 
-6.73 -13.28 8.03 
-7.41 -14.53 8.79 
-8.15 -15.83 9.72 
-8.95 -17.18 10.86 
-9.80 -18.55 12.23 
-10.70 -19.89 13.85 
-11.63 -21.16 15.75 
-12.60 -22.29 17.93 
-13.57 -23.22 20.40 
-14.52 -23.86 23.13 
-15.42 -24.13 26.08 
-16.25 -23.95 29.16 
-16.95 -23.26 32.26 
-17.50 -22.03 35.27 
-17.85 -20.29 38.05 
-17.98 -18.07 40.44 
-17.86 -15.49 42.35 
-17.50 -12.68 43.70 
-16.90 -9.79 44.46 
-16.09 -6.97 44.65 
-15.09 -4.33 44.35 
-13.95 -1.97 43.63 
-12.71 0.06 42.61 
-11.41 1.74 41.37 
-10.09 3.08 40.03 
-8.79 4.12 38.64 
-7.52 4.89 37.26 
-6.31 5.43 35.93 
-5.17 5.79 34.66 
-4.12 6.01 33.48 
-3.15 6.13 32.38 
-2.26 6.18 31.37 
-1.46 6.17 30.43 
-0.73 6.13 29.56 
-0.08 6.07 28.76 
0.50 6.01 28.02 
1.02 5.96 27.32 
1.49 5.91 26.68 
1.91 5.88 26.07 
2.28 5.87 25.51 
2.63 5.88 24.98 
2.94 5.91 24.49 
3.22 5.96 24.02 
3.49 6.05 23.59 
3.73 6.15 23.19 
3.97 6.28 22.81 
4.20 6.44 22.47 
4.42 6.62 22.15 
4.64 6.82 21.87 
4.86 7.05 21.62 
5.08 7.30 21.40 
5.30 7.57 21.22 
5.53 7.87 21.08 
5.77 8.18 20.97 
6.01 8.51 20.90 
6.27 8.86 20.88 
6.53 9.23 20.90 
6.81 9.61 20.97 
7.09 9.99 21.09 
7.39 10.39 21.26 
7.69 10.78 21.49 
8.01 11.17 21.78 
8.33 11.55 22.12 
8.65 11.92 22.52 
8.98 12.26 22.98 
9.30 12.57 23.49 
9.63 12.84 24.06 
9.95 13.07 24.68 
10.25 13.24 25.34 
10.54 13.34 26.04 
10.81 13.38 26.77 
11.05 13.34 27.50 
11.27 13.22 28.24 
11.44 13.02 28.97 
11.58 12.74 29.67 
11.67 12.38 30.34 
11.72 11.95 30.94 
11.72 11.46 31.48 
11.67 10.91 31.95 
11.57 10.32 32.32 
11.42 9.71 32.61 
11.23 9.08 32.80 
10.99 8.45 32.90 
10.72 7.84 32.90 
10.42 7.25 32.83 
10.09 6.69 32.67 
9.74 6.17 32.44 
9.38 5.70 32.14 
9.01 5.28 31.79 
8.63 4.91 31.40 
8.26 4.60 30.97 
7.90 4.33 30.51 
7.55 4.11 30.03 
7.22 3.94 29.53 
6.90 3.81 29.03 
6.60 3.72 28.51 
6.32 3.67 28.00 
6.07 3.65 27.48 
5.84 3.66 26.98 
5.63 3.69 26.47 
5.45 3.76 25.98 
5.29 3.84 25.50 
5.16 3.94 25.03 
5.05 4.07 24.57 
4.96 4.21 24.13 
4.90 4.37 23.70 
4.86 4.54 23.29 
4.84 4.73 22.90 
4.84 4.94 22.53 
4.86 5.16 22.18 
4.90 5.40 21.85 
4.96 5.66 21.54 
5.04 5.93 21.26 
5.14 6.22 21.01 
5.25 6.52 20.78 
5.39 6.85 20.58 
5.54 7.19 20.42 
5.72 7.54 20.29 
5.91 7.92 20.20 
6.12 8.31 20.15 
6.35 8.71 20.14 
6.59 9.13 20.18 
6.85 9.56 20.27 
7.13 10.00 20.41 
7.43 10.44 20.61 
7.73 10.88 20.87 
8.06 11.32 21.18 
8.39 11.75 21.56 
8.73 12.17 22.00 
9.07 12.55 22.51 
9.42 12.91 23.08 
9.77 13.22 23.71 
10.11 13.48 24.40 
10.44 13.67 25.13 
10.76 13.80 25.91 
11.05 13.85 26.71 
11.31 13.81 27.54 
11.54 13.67 28.36 
11.74 13.45 29.18 
11.89 13.13 29.96 
11.98 12.72 30.69 
12.03 12.23 31.37 
12.02 11.67 31.96 
11.96 11.05 32.46 
11.84 10.39 32.87 
11.67 9.69 33.17 
11.45 8.99 33.36 
11.18 8.29 33.45 
10.87 7.61 33.44 
10.53 6.96 33.32 
10.16 6.35 33.13 
9.77 5.79 32.85 
9.37 5.29 32.51 
8.96 4.84 32.11 
8.55 4.46 31.67 
8.14 4.13 31.19 
7.75 3.85 30.68 
7.36 3.63 30.15 
7.00 3.46 29.61 
6.66 3.34 29.06 
6.34 3.25 28.51 
6.04 3.21 27.95 
5.77 3.19 27.40 
5.53 3.21 26.86 
5.31 3.25 26.33 
5.12 3.32 25.80 
4.95 3.41 25.29 
4.81 3.52 24.79 
4.69 3.65 24.31 
4.60 3.80 23.84 
4.53 3.96 23.39 
4.48 4.13 22.95 
4.46 4.33 22.53 
4.46 4.54 22.13 
4.48 4.76 21.76 
4.51 5.00 21.40 
4.57 5.26 21.07 
4.65 5.53 20.76 
4.75 5.82 20.48 
4.86 6.13 20.22 
5.00 6.45 19.99 
5.16 6.80 19.80 
5.33 7.16 19.64 
5.52 7.55 19.52 
5.73 7.95 19.43 
5.96 8.37 19.39 
6.21 8.81 19.40 
6.48 9.26 19.45 
6.77 9.73 19.56 
7.07 10.21 19.73 
7.40 10.69 19.96 
7.73 11.18 20.25 
8.09 11.67 20.61 
8.45 12.14 21.04 
8.82 12.60 21.54 
9.20 13.03 22.11 
9.59 13.42 22.76 
9.97 13.76 23.47 
10.34 14.04 24.25 
10.71 14.25 25.08 
11.05 14.38 25.96 
11.37 14.41 26.87 
11.66 14.35 27.80 
11.91 14.17 28.72 
12.11 13.89 29.63 
12.26 13.50 30.50 
12.36 13.01 31.31 
12.39 12.43 32.04 
12.36 11.77 32.67 
12.27 11.04 33.20 
12.12 10.28 33.61 
11.90 9.48 33.90 
11.63 8.69 34.06 
11.32 7.91 34.11 
10.96 7.15 34.04 
10.56 6.44 33.86 
10.13 5.79 33.59 
9.69 5.20 33.25 
9.24 4.67 32.83 
8.78 4.21 32.36 
8.33 3.82 31.85 
7.88 3.49 31.30 
7.45 3.23 30.73 
7.04 3.02 30.15 
6.65 2.86 29.55 
6.28 2.75 28.95 
5.94 2.69 28.35 
5.63 2.66 27.76 
5.35 2.66 27.17 
5.09 2.69 26.60 
4.87 2.75 26.03 
4.67 2.83 25.48 
4.50 2.92 24.94 
4.35 3.04 24.41 
4.24 3.18 23.90 
4.14 3.33 23.40 
4.07 3.49 22.93 
4.02 3.67 22.47 
4.00 3.86 22.02 
4.00 4.07 21.60 
4.01 4.29 21.20 
4.05 4.53 20.82 
4.11 4.78 20.45 
4.19 5.06 20.12 
4.28 5.34 19.81 
4.40 5.65 19.52 
4.53 5.98 19.26 
4.69 6.32 19.04 
4.86 6.69 18.84 
5.05 7.08 18.68 
5.27 7.49 18.56 
5.50 7.92 18.48 
5.75 8.38 18.45 
6.02 8.86 18.46 
6.32 9.35 18.53 
6.63 9.86 18.66 
6.96 10.39 18.85 
7.32 10.93 19.10 
7.69 11.47 19.43 
8.07 12.02 19.83 
8.47 12.55 20.31 
8.89 13.06 20.88 
9.31 13.55 21.52 
9.73 13.99 22.25 
10.16 14.39 23.06 
10.58 14.71 23.94 
10.98 14.95 24.89 
11.37 15.09 25.89 
11.72 15.12 26.93 
12.04 15.03 27.99 
12.32 14.82 29.05 
12.54 14.48 30.09 
12.70 14.01 31.07 
12.80 13.42 31.98 
12.83 12.73 32.79 
12.78 11.94 33.49 
12.66 11.09 34.05 
12.47 10.20 34.48 
12.21 9.28 34.76 
11.88 8.37 34.89 
11.51 7.48 34.89 
11.08 6.64 34.76 
10.62 5.86 34.51 
10.13 5.14 34.17 
9.63 4.50 33.74 
9.11 3.95 33.24 
8.60 3.47 32.69 
8.09 3.07 32.10 
7.59 2.75 31.48 
7.12 2.49 30.84 
6.67 2.29 30.19 
6.24 2.15 29.53 
5.85 2.05 28.88 
5.49 2.00 28.24 
5.15 1.99 27.60 
4.85 2.00 26.97 
4.58 2.04 26.35 
4.34 2.11 25.75 
4.14 2.20 25.16 
3.96 2.30 24.59 
3.80 2.42 24.03 
3.68 2.55 23.49 
3.58 2.70 22.97 
3.50 2.86 22.46 
3.45 3.03 21.97 
3.42 3.21 21.50 
3.41 3.41 21.04 
3.42 3.62 20.61 
3.45 3.84 20.19 
3.50 4.08 19.80 
3.57 4.34 19.42 
3.65 4.61 19.07 
3.76 4.90 18.74 
3.88 5.21 18.44 
4.02 5.53 18.16 
4.18 5.89 17.92 
4.36 6.26 17.70 
4.56 6.66 17.52 
4.78 7.08 17.38 
5.02 7.53 17.27 
5.28 8.01 17.21 
5.57 8.51 17.20 
5.87 9.04 17.25 
6.20 9.60 17.35 
6.55 10.17 17.51 
6.93 10.77 17.75 
7.32 11.37 18.06 
7.74 11.99 18.45 
8.17 12.61 18.93 
8.62 13.22 19.50 
9.09 13.81 20.17 
9.56 14.36 20.94 
10.05 14.86 21.80 
10.53 15.30 22.76 
11.00 15.65 23.81 
11.45 15.90 24.93 
11.89 16.03 26.12 
12.28 16.03 27.34 
12.63 15.87 28.58 
12.93 15.56 29.82 
13.16 15.09 31.01 
13.31 14.47 32.12 
13.39 13.71 33.14 
13.37 12.83 34.02 
13.28 11.85 34.75 
13.09 10.81 35.31 
12.82 9.73 35.69 
12.48 8.65 35.90 
12.06 7.60 35.94 
11.59 6.59 35.82 
11.07 5.66 35.56 
10.51 4.81 35.19 
9.93 4.06 34.71 
9.34 3.40 34.15 
8.75 2.84 33.53 
8.16 2.37 32.86 
7.59 2.00 32.16 
7.04 1.70 31.45 
6.52 1.47 30.73 
6.03 1.31 30.01 
5.58 1.20 29.29 
5.16 1.14 28.58 
4.77 1.12 27.88 
4.43 1.13 27.20 
4.11 1.16 26.53 
3.84 1.22 25.88 
3.59 1.30 25.25 
3.38 1.39 24.63 
3.19 1.50 24.03 
3.04 1.62 23.44 
2.91 1.74 22.87 
2.80 1.88 22.32 
2.72 2.02 21.79 
2.66 2.18 21.27 
2.63 2.34 20.77 
2.61 2.51 20.29 
2.61 2.69 19.82 
2.62 2.88 19.37 
2.66 3.09 18.94 
2.71 3.30 18.52 
2.78 3.54 18.13 
2.86 3.78 17.75 
2.96 4.05 17.40 
3.08 4.33 17.07 
3.21 4.63 16.76 
3.36 4.96 16.47 
3.53 5.31 16.21 
3.72 5.69 15.98 
3.93 6.09 15.78 
4.15 6.52 15.62 
4.40 6.99 15.49 
4.67 7.49 15.41 
4.96 8.02 15.37 
5.28 8.58 15.39 
5.62 9.18 15.46 
5.99 9.81 15.60 
6.39 10.47 15.81 
6.81 11.15 16.09 
7.26 11.86 16.47 
7.73 12.59 16.94 
8.23 13.32 17.51 
8.75 14.04 18.20 
9.28 14.74 19.00 
9.84 15.41 19.92 
10.40 16.02 20.97 
10.96 16.54 22.13 
11.51 16.96 23.41 
12.04 17.25 24.78 
12.55 17.39 26.24 
13.01 17.34 27.74 
13.41 17.10 29.26 
13.74 16.66 30.75 
13.99 16.01 32.18 
14.14 15.18 33.50 
14.19 14.16 34.67 
14.14 13.01 35.66 
13.97 11.75 36.44 
13.69 10.43 37.00 
13.32 9.09 37.33 
12.85 7.78 37.43 
12.31 6.52 37.34 
11.70 5.36 37.06 
11.04 4.30 36.62 
10.36 3.37 36.06 
9.65 2.56 35.41 
8.94 1.89 34.68 
8.24 1.33 33.90 
7.56 0.88 33.10 
6.91 0.54 32.27 
6.29 0.28 31.45 
5.71 0.09 30.63 
5.17 -0.03 29.83 
4.67 -0.10 29.04 
4.21 -0.13 28.27 
3.80 -0.12 27.52 
3.43 -0.09 26.80 
3.10 -0.04 26.09 
2.80 0.03 25.40 
2.54 0.10 24.73 
2.31 0.19 24.09 
2.12 0.28 23.46 
1.95 0.38 22.85 
1.80 0.47 22.25 
1.68 0.57 21.68 
1.58 0.67 21.12 
1.50 0.78 20.57 
1.43 0.88 20.04 
1.39 0.99 19.53 
1.35 1.10 19.03 
1.34 1.21 18.54 
1.33 1.33 18.07 
1.33 1.45 17.61 
1.35 1.57 17.17 
1.38 1.71 16.74 
1.42 1.85 16.33 
1.47 2.00 15.92 
1.52 2.17 15.54 
1.59 2.34 15.16 
1.67 2.53 14.80 
1.76 2.73 14.46 
1.87 2.95 14.13 
1.98 3.19 13.81 
2.11 3.45 13.52 
2.25 3.73 13.24 
2.41 4.04 12.98 
2.58 4.38 12.74 
2.77 4.74 12.53 
2.97 5.14 12.34 
3.20 5.57 12.18 
3.45 6.04 12.05 
3.72 6.55 11.95 
4.02 7.11 11.90 
4.34 7.70 11.89 
4.69 8.35 11.93 
5.07 9.04 12.04 
5.49 9.79 12.21 
5.93 10.58 12.46 
6.42 11.42 12.81 
6.93 12.30 13.25 
7.49 13.22 13.81 
8.08 14.16 14.50 
8.70 15.11 15.33 
9.36 16.05 16.31 
10.04 16.97 17.47 
10.74 17.82 18.79 
11.45 18.58 20.29 
12.16 19.20 21.96 
12.85 19.65 23.78 
13.51 19.88 25.73 
14.12 19.85 27.77 
14.65 19.54 29.84 
15.09 18.92 31.88 
15.41 17.99 33.82 
15.60 16.77 35.60 
15.64 15.30 37.14 
15.53 13.63 38.39 
15.26 11.83 39.31 
14.85 9.96 39.90 
14.29 8.12 40.15 
13.62 6.35 40.09 
12.85 4.71 39.75 
12.00 3.24 39.19 
11.10 1.97 38.46 
10.18 0.88 37.60 
9.25 -0.01 36.65 
8.33 -0.72 35.65 
7.44 -1.28 34.63 
6.59 -1.69 33.62 
5.79 -1.99 32.62 
5.04 -2.19 31.65 
4.34 -2.32 30.71 
3.71 -2.39 29.81 
3.12 -2.41 28.95 
2.60 -2.40 28.12 
2.12 -2.37 27.32 
1.70 -2.33 26.56 
1.32 -2.28 25.83 
0.98 -2.23 25.12 
0.67 -2.18 24.44 
0.40 -2.14 23.79 
0.16 -2.10 23.16 
-0.05 -2.08 22.54 
-0.24 -2.07 21.95 
-0.42 -2.07 21.38 
-0.57 -2.08 20.83 
-0.72 -2.11 20.30 
-0.85 -2.15 19.78 
-0.98 -2.21 19.28 
-1.10 -2.28 18.79 
-1.21 -2.36 18.33 
-1.33 -2.46 17.87 
-1.44 -2.58 17.44 
-1.56 -2.72 17.02 
-1.68 -2.87 16.62 
-1.80 -3.04 16.23 
-1.92 -3.23 15.86 
-2.06 -3.45 15.51 
-2.20 -3.68 15.17 
-2.36 -3.94 14.86 
-2.52 -4.22 14.57 
-2.70 -4.53 14.30 
-2.89 -4.87 14.05 
-3.09 -5.24 13.83 
-3.32 -5.64 13.64 
-3.56 -6.08 13.48 
-3.82 -6.55 13.35 
-4.11 -7.07 13.27 
-4.41 -7.62 13.23 
-4.75 -8.22 13.24 
-5.11 -8.86 13.30 
-5.50 -9.54 13.44 
-5.92 -10.27 13.64 
-6.37 -11.04 13.93 
-6.85 -11.84 14.31 
-7.37 -12.68 14.79 
-7.91 -13.53 15.39 
-8.49 -14.40 16.12 
-9.09 -15.26 16.98 
-9.72 -16.09 17.99 
-10.37 -16.87 19.15 
-11.02 -17.58 20.46 
-11.67 -18.17 21.93 
-12.31 -18.62 23.53 
-12.93 -18.89 25.25 
-13.50 -18.94 27.06 
-14.01 -18.75 28.91 
-14.44 -18.31 30.75 
-14.78 -17.59 32.53 
-15.00 -16.62 34.20 
-15.10 -15.41 35.68 
-15.06 -14.01 36.93 
-14.89 -12.46 37.92 
-14.58 -10.83 38.62 
-14.14 -9.17 39.02 
-13.59 -7.55 39.13 
-12.94 -6.01 38.99 
-12.21 -4.59 38.62 
-11.42 -3.33 38.07 
-10.60 -2.23 37.37 
-9.75 -1.30 36.56 
-8.91 -0.53 35.68 
-8.08 0.09 34.76 
-7.28 0.57 33.82 
-6.52 0.93 32.88 
-5.79 1.19 31.95 
-5.12 1.37 31.04 
-4.50 1.48 30.15 
-3.93 1.54 29.30 
-3.40 1.55 28.47 
-2.93 1.54 27.67 
-2.51 1.51 26.90 
-2.13 1.46 26.16 
-1.79 1.40 25.45 
-1.49 1.34 24.75 
-1.22 1.28 24.09 
-0.99 1.22 23.44 
-0.78 1.16 22.81 
-0.60 1.11 22.20 
-0.44 1.07 21.61 
-0.30 1.04 21.04 
-0.17 1.01 20.48 
-0.06 0.99 19.94 
0.04 0.98 19.42 
0.13 0.98 18.91 
0.21 0.98 18.41 
0.28 1.00 17.93 
0.35 1.02 17.46 
0.42 1.05 17.01 
0.48 1.09 16.56 
0.54 1.14 16.13 
0.60 1.20 15.72 
0.66 1.27 15.31 
0.72 1.34 14.92 
0.79 1.43 14.53 
0.85 1.52 14.16 
0.92 1.63 13.80 
0.99 1.75 13.46 
1.07 1.89 13.12 
1.16 2.04 12.80 
1.25 2.20 12.49 
1.35 2.38 12.19 
1.46 2.58 11.90 
1.57 2.80 11.63 
1.70 3.04 11.37 
1.84 3.30 11.13 
1.99 3.59 10.90 
2.16 3.91 10.69 
2.34 4.27 10.50 
2.55 4.65 10.33 
2.77 5.07 10.18 
3.01 5.54 10.07 
3.27 6.04 9.98 
3.56 6.60 9.93 
3.88 7.20 9.92 
4.23 7.85 9.96 
4.61 8.57 10.06 
5.02 9.34 10.22 
5.47 10.17 10.46 
5.96 11.05 10.78 
6.49 12.00 11.20 
7.06 12.99 11.74 
7.68 14.03 12.42 
8.33 15.10 13.24 
9.03 16.18 14.23 
9.76 17.25 15.41 
10.52 18.28 16.78 
11.31 19.23 18.36 
12.10 20.06 20.15 
12.89 20.71 22.14 
13.66 21.14 24.30 
14.38 21.28 26.60 
15.03 21.10 28.98 
15.59 20.56 31.37 
16.02 19.64 33.69 
16.30 18.35 35.84 
16.42 16.73 37.73 
16.36 14.84 39.30 
16.12 12.77 40.48 
15.69 10.60 41.25 
15.10 8.43 41.61 
14.37 6.34 41.59 
13.51 4.41 41.23 
12.56 2.69 40.60 
11.54 1.20 39.77 
10.50 -0.05 38.78 
9.44 -1.07 37.70 
8.40 -1.87 36.58 
7.39 -2.48 35.45 
6.43 -2.93 34.33 
5.52 -3.25 33.25 
4.68 -3.45 32.20 
3.90 -3.58 31.21 
3.18 -3.64 30.26 
2.53 -3.65 29.36 
1.95 -3.64 28.51 
1.42 -3.60 27.70 
0.94 -3.56 26.93 
0.51 -3.52 26.19 
0.13 -3.47 25.49 
-0.21 -3.44 24.82 
-0.52 -3.42 24.18 
-0.79 -3.41 23.57 
-1.04 -3.42 22.98 
-1.27 -3.45 22.41 
-1.48 -3.49 21.87 
-1.67 -3.56 21.35 
-1.86 -3.65 20.85 
-2.03 -3.75 20.37 
-2.20 -3.88 19.92 
-2.37 -4.03 19.48 
-2.54 -4.20 19.07 
-2.70 -4.40 18.68 
-2.88 -4.62 18.31 
-3.05 -4.87 17.97 
-3.24 -5.14 17.65 
-3.43 -5.43 17.36 
-3.64 -5.76 17.10 
-3.86 -6.11 16.87 
-4.09 -6.49 16.67 
-4.34 -6.91 16.51 
-4.60 -7.35 16.39 
-4.89 -7.83 16.32 
-5.19 -8.34 16.29 
-5.52 -8.88 16.31 
-5.87 -9.45 16.40 
-6.24 -10.05 16.55 
-6.63 -10.68 16.77 
-7.05 -11.32 17.07 
-7.48 -11.99 17.46 
-7.95 -12.66 17.94 
-8.43 -13.33 18.52 
-8.93 -13.99 19.20 
-9.44 -14.62 19.99 
-9.96 -15.20 20.89 
-10.48 -15.72 21.90 
-11.00 -16.16 23.02 
-11.51 -16.49 24.23 
-12.00 -16.69 25.52 
-12.45 -16.74 26.86 
-12.85 -16.63 28.24 
-13.20 -16.34 29.62 
-13.48 -15.88 30.96 
-13.67 -15.23 32.24 
-13.78 -14.42 33.40 
-13.80 -13.46 34.42 
-13.72 -12.39 35.27 
-13.53 -11.23 35.93 
-13.26 -10.03 36.39 
-12.89 -8.82 36.65 
-12.45 -7.63 36.72 
-11.93 -6.51 36.60 
-11.37 -5.46 36.32 
-10.76 -4.51 35.91 
-10.12 -3.67 35.39 
-9.47 -2.94 34.77 
-8.82 -2.33 34.10 
-8.18 -1.82 33.37 
-7.55 -1.41 32.62 
-6.95 -1.09 31.85 
-6.38 -0.85 31.07 
-5.84 -0.68 30.30 
-5.35 -0.56 29.54 
-4.89 -0.50 28.79 
-4.47 -0.47 28.05 
-4.09 -0.48 27.33 
-3.75 -0.52 26.63 
-3.44 -0.57 25.95 
-3.17 -0.64 25.29 
-2.94 -0.73 24.64 
-2.73 -0.83 24.02 
-2.55 -0.93 23.41 
-2.40 -1.04 22.82 
-2.28 -1.16 22.24 
-2.18 -1.28 21.68 
-2.10 -1.41 21.14 
-2.04 -1.54 20.61 
-2.00 -1.68 20.10 
-1.98 -1.82 19.61 
-1.97 -1.97 19.13 
-1.98 -2.13 18.67 
-2.00 -2.30 18.22 
-2.04 -2.48 17.79 
-2.09 -2.67 17.37 
-2.15 -2.87 16.97 
-2.23 -3.08 16.59 
-2.32 -3.32 16.23 
-2.43 -3.57 15.88 
-2.55 -3.83 15.55 
-2.69 -4.12 15.25 
-2.84 -4.44 14.96 
-3.01 -4.78 14.70 
-3.19 -5.14 14.46 
-3.40 -5.54 14.26 
-3.62 -5.97 14.08 
-3.87 -6.43 13.94 
-4.13 -6.93 13.84 
-4.43 -7.46 13.78 
-4.74 -8.04 13.76 
-5.09 -8.65 13.81 
-5.46 -9.31 13.91 
-5.86 -10.00 14.08 
-6.29 -10.74 14.33 
-6.75 -11.50 14.67 
-7.24 -12.30 15.11 
-7.76 -13.12 15.65 
-8.31 -13.95 16.31 
-8.89 -14.78 17.10 
-9.49 -15.59 18.03 
-10.10 -16.35 19.10 
-10.73 -17.05 20.31 
-11.36 -17.65 21.67 
-11.99 -18.12 23.17 
-12.59 -18.44 24.78 
-13.15 -18.56 26.48 
-13.66 -18.46 28.23 
-14.10 -18.12 30.00 
-14.46 -17.53 31.72 
-14.71 -16.69 33.36 
-14.85 -15.63 34.84 
-14.87 -14.36 36.13 
-14.75 -12.94 37.17 
-14.51 -11.42 37.95 
-14.14 -9.84 38.46 
-13.65 -8.28 38.69 
-13.07 -6.78 38.66 
-12.40 -5.37 38.41 
-11.67 -4.10 37.96 
-10.89 -2.97 37.35 
-10.09 -2.00 36.63 
-9.28 -1.19 35.81 
-8.48 -0.52 34.95 
-7.69 0.01 34.05 
-6.94 0.41 33.13 
-6.22 0.72 32.23 
-5.55 0.93 31.33 
-4.93 1.07 30.45 
-4.35 1.15 29.60 
-3.83 1.19 28.77 
-3.35 1.19 27.97 
-2.92 1.17 27.20 
-2.53 1.13 26.46 
-2.19 1.07 25.73 
-1.88 1.01 25.04 
-1.61 0.94 24.36 
-1.37 0.87 23.71 
-1.16 0.81 23.07 
-0.97 0.74 22.46 
-0.81 0.68 21.86 
-0.67 0.63 21.28 
-0.55 0.58 20.72 
-0.45 0.54 20.17 
-0.36 0.50 19.64 
-0.28 0.47 19.12 
-0.21 0.44 18.61 
-0.15 0.42 18.12 
-0.09 0.40 17.64 
-0.05 0.39 17.18 
-0.01 0.39 16.73 
0.03 0.38 16.29 
0.07 0.38 15.86 
0.10 0.39 15.44 
0.12 0.40 15.04 
0.15 0.42 14.64 
0.18 0.43 14.26 
0.20 0.46 13.88 
0.23 0.48 13.52 
0.25 0.51 13.16 
0.28 0.55 12.82 
0.31 0.59 12.48 
0.34 0.63 12.16 
0.37 0.68 11.84 
0.40 0.74 11.53 
0.43 0.80 11.23 
0.47 0.87 10.94 
0.51 0.94 10.65 
0.56 1.02 10.38 
0.61 1.12 10.11 
0.66 1.22 9.85 
0.72 1.33 9.60 
0.78 1.46 9.36 
0.85 1.60 9.13 
0.93 1.75 8.90 
1.02 1.92 8.68 
1.11 2.10 8.48 
1.22 2.31 8.28 
1.33 2.54 8.09 
1.46 2.79 7.92 
1.60 3.07 7.75 
1.75 3.38 7.60 
1.92 3.72 7.46 
2.11 4.09 7.35 
2.32 4.51 7.25 
2.55 4.97 7.17 
2.80 5.47 7.12 
3.08 6.03 7.10 
3.39 6.64 7.11 
3.73 7.31 7.17 
4.11 8.05 7.28 
4.52 8.86 7.45 
4.98 9.74 7.69 
5.48 10.69 8.01 
6.02 11.71 8.44 
6.62 12.81 8.98 
7.26 13.97 9.66 
7.96 15.19 10.50 
8.71 16.44 11.53 
9.50 17.72 12.76 
10.35 18.97 14.22 
11.23 20.17 15.93 
12.13 21.26 17.90 
13.05 22.18 20.13 
13.95 22.85 22.60 
14.82 23.20 25.28 
15.62 23.17 28.11 
16.31 22.69 30.99 
16.88 21.73 33.82 
17.27 20.29 36.48 
17.47 18.42 38.84 
17.46 16.17 40.81 
17.22 13.66 42.29 
16.75 11.02 43.25 
16.08 8.37 43.68 
15.22 5.85 43.63 
14.21 3.53 43.16 
13.09 1.48 42.36 
11.90 -0.26 41.32 
10.67 -1.69 40.12 
9.44 -2.82 38.84 
8.23 -3.69 37.53 
7.06 -4.33 36.24 
5.96 -4.78 35.00 
4.92 -5.08 33.81 
3.96 -5.26 32.70 
3.08 -5.35 31.65 
2.27 -5.39 30.68 
1.54 -5.37 29.77 
0.89 -5.34 28.92 
0.30 -5.29 28.13 
-0.23 -5.24 27.39 
-0.71 -5.19 26.69 
-1.13 -5.15 26.04 
-1.51 -5.13 25.42 
-1.86 -5.13 24.84 
-2.17 -5.15 24.28 
-2.45 -5.19 23.76 
-2.72 -5.25 23.27 
-2.96 -5.34 22.81 
-3.19 -5.45 22.37 
-3.42 -5.59 21.96 
-3.63 -5.75 21.58 
-3.84 -5.94 21.23 
-4.05 -6.15 20.91 
-4.26 -6.39 20.61 
-4.48 -6.66 20.35 
-4.70 -6.94 20.12 
-4.93 -7.26 19.93 
-5.16 -7.59 19.78 
-5.41 -7.95 19.66 
-5.67 -8.34 19.59 
-5.95 -8.74 19.56 
-6.23 -9.16 19.59 
-6.53 -9.61 19.66 
-6.85 -10.06 19.80 
-7.18 -10.53 19.99 
-7.52 -11.00 20.24 
-7.87 -11.47 20.56 
-8.24 -11.94 20.95 
-8.61 -12.39 21.41 
-8.99 -12.82 21.94 
-9.38 -13.22 22.55 
-9.76 -13.58 23.22 
-10.14 -13.88 23.96 
-10.51 -14.11 24.75 
-10.86 -14.27 25.60 
-11.19 -14.35 26.48 
-11.49 -14.32 27.39 
-11.75 -14.20 28.31 
-11.97 -13.97 29.21 
-12.15 -13.63 30.09 
-12.27 -13.19 30.91 
-12.33 -12.65 31.67 
-12.33 -12.04 32.34 
-12.27 -11.35 32.91 
-12.15 -10.61 33.37 
-11.97 -9.84 33.71 
-11.73 -9.05 33.92 
-11.43 -8.28 34.02 
-11.10 -7.52 34.00 
-10.72 -6.80 33.88 
-10.31 -6.13 33.66 
-9.89 -5.51 33.35 
-9.44 -4.96 32.97 
-8.99 -4.47 32.53 
-8.54 -4.05 32.05 
-8.10 -3.70 31.52 
-7.66 -3.41 30.97 
-7.25 -3.18 30.39 
-6.85 -3.00 29.81 
-6.48 -2.87 29.22 
-6.13 -2.78 28.62 
-5.81 -2.73 28.03 
-5.51 -2.72 27.45 
-5.25 -2.74 26.87 
-5.01 -2.78 26.30 
-4.80 -2.85 25.74 
-4.62 -2.94 25.20 
-4.47 -3.05 24.67 
-4.34 -3.18 24.16 
-4.23 -3.32 23.66 
-4.16 -3.48 23.18 
-4.10 -3.65 22.71 
-4.07 -3.84 22.27 
-4.05 -4.04 21.84 
-4.06 -4.26 21.43 
-4.09 -4.49 21.04 
-4.14 -4.74 20.68 
-4.21 -5.00 20.33 
-4.30 -5.28 20.01 
-4.41 -5.58 19.72 
-4.54 -5.90 19.45 
-4.68 -6.24 19.22 
-4.85 -6.60 19.01 
-5.03 -6.98 18.84 
-5.24 -7.38 18.71 
-5.46 -7.81 18.62 
-5.71 -8.25 18.57 
-5.97 -8.72 18.57 
-6.25 -9.20 18.62 
-6.56 -9.70 18.73 
-6.88 -10.22 18.90 
-7.23 -10.75 19.13 
-7.59 -11.29 19.44 
-7.97 -11.82 19.81 
-8.36 -12.35 20.26 
-8.76 -12.87 20.80 
-9.18 -13.35 21.41 
-9.60 -13.80 22.10 
-10.02 -14.20 22.88 
-10.43 -14.54 23.73 
-10.84 -14.80 24.64 
-11.22 -14.97 25.62 
-11.58 -15.03 26.63 
-11.91 -14.98 27.67 
-12.19 -14.81 28.72 
-12.43 -14.51 29.75 
-12.61 -14.09 30.73 
-12.72 -13.54 31.65 
-12.77 -12.89 32.48 
-12.75 -12.15 33.20 
-12.65 -11.33 33.80 
-12.48 -10.46 34.26 
-12.25 -9.56 34.58 
-11.95 -8.66 34.76 
-11.59 -7.78 34.80 
-11.19 -6.93 34.71 
-10.74 -6.14 34.51 
-10.27 -5.42 34.20 
-9.78 -4.76 33.80 
-9.27 -4.19 33.33 
-8.76 -3.69 32.81 
-8.26 -3.27 32.23 
-7.77 -2.92 31.63 
-7.29 -2.65 31.00 
-6.84 -2.43 30.37 
-6.41 -2.27 29.72 
-6.01 -2.16 29.07 
-5.64 -2.10 28.43 
-5.30 -2.07 27.79 
-5.00 -2.08 27.17 
-4.72 -2.11 26.55 
-4.47 -2.17 25.95 
-4.26 -2.25 25.36 
-4.07 -2.35 24.79 
-3.91 -2.46 24.23 
-3.78 -2.59 23.69 
-3.68 -2.74 23.17 
-3.59 -2.89 22.66 
-3.54 -3.06 22.17 
-3.50 -3.25 21.69 
-3.48 -3.44 21.24 
-3.49 -3.65 20.80 
-3.52 -3.87 20.38 
-3.56 -4.11 19.98 
-3.62 -4.36 19.61 
-3.71 -4.63 19.26 
-3.81 -4.92 18.93 
-3.93 -5.22 18.62 
-4.07 -5.55 18.34 
-4.23 -5.90 18.09 
-4.40 -6.27 17.88 
-4.60 -6.66 17.69 
-4.82 -7.08 17.55 
-5.05 -7.53 17.44 
-5.31 -8.00 17.38 
-5.59 -8.50 17.37 
-5.89 -9.02 17.40 
-6.22 -9.56 17.50 
-6.56 -10.13 17.66 
-6.93 -10.72 17.89 
-7.32 -11.32 18.19 
-7.73 -11.92 18.58 
-8.16 -12.53 19.05 
-8.60 -13.13 19.61 
-9.06 -13.71 20.26 
-9.53 -14.25 21.01 
-10.00 -14.75 21.86 
-10.48 -15.18 22.80 
-10.94 -15.53 23.82 
-11.39 -15.78 24.92 
-11.82 -15.91 26.08 
-12.21 -15.91 27.28 
-12.55 -15.76 28.50 
-12.85 -15.47 29.71 
-13.07 -15.02 30.88 
-13.23 -14.42 31.98 
-13.31 -13.68 32.98 
-13.30 -12.82 33.85 
-13.21 -11.87 34.58 
-13.04 -10.86 35.14 
-12.78 -9.80 35.54 
-12.44 -8.75 35.76 
-12.04 -7.71 35.81 
-11.58 -6.72 35.71 
-11.07 -5.79 35.47 
-10.53 -4.95 35.11 
-9.96 -4.20 34.64 
-9.38 -3.55 34.10 
-8.80 -2.99 33.50 
-8.22 -2.52 32.85 
-7.66 -2.14 32.16 
-7.12 -1.83 31.46 
-6.60 -1.60 30.75 
-6.12 -1.44 30.03 
-5.67 -1.32 29.32 
-5.25 -1.26 28.62 
-4.87 -1.23 27.93 
-4.52 -1.24 27.25 
-4.21 -1.27 26.59 
-3.94 -1.33 25.94 
-3.69 -1.41 25.31 
-3.48 -1.50 24.70 
-3.29 -1.61 24.10 
-3.14 -1.72 23.52 
-3.01 -1.85 22.95 
-2.91 -1.99 22.40 
-2.83 -2.14 21.87 
-2.77 -2.29 21.36 
-2.73 -2.46 20.86 
-2.71 -2.63 20.38 
-2.72 -2.82 19.92 
-2.73 -3.02 19.47 
-2.77 -3.23 19.04 
-2.83 -3.45 18.63 
-2.90 -3.69 18.25 
-2.98 -3.94 17.88 
-3.09 -4.21 17.53 
-3.21 -4.50 17.20 
-3.35 -4.82 16.90 
-3.50 -5.15 16.62 
-3.68 -5.51 16.37 
-3.87 -5.90 16.16 
-4.08 -6.31 15.97 
-4.32 -6.75 15.82 
-4.57 -7.23 15.71 
-4.85 -7.73 15.65 
-5.15 -8.27 15.63 
-5.47 -8.84 15.67 
-5.82 -9.44 15.76 
-6.20 -10.08 15.93 
-6.60 -10.74 16.16 
-7.03 -11.42 16.48 
-7.48 -12.13 16.89 
-7.95 -12.84 17.40 
-8.45 -13.55 18.01 
-8.97 -14.25 18.73 
-9.51 -14.92 19.57 
-10.05 -15.55 20.53 
-10.60 -16.11 21.60 
-11.15 -16.58 22.79 
-11.69 -16.93 24.08 
-12.20 -17.15 25.45 
-12.67 -17.20 26.89 
-13.10 -17.08 28.37 
-13.46 -16.76 29.84 
-13.75 -16.25 31.28 
-13.96 -15.54 32.63 
-14.07 -14.65 33.86 
-14.07 -13.61 34.93 
-13.97 -12.44 35.82 
-13.77 -11.18 36.49 
-13.46 -9.89 36.95 
-13.06 -8.59 37.19 
-12.57 -7.33 37.21 
-12.01 -6.14 37.05 
-11.40 -5.04 36.72 
-10.75 -4.05 36.25 
-10.07 -3.19 35.67 
-9.37 -2.45 35.00 
-8.68 -1.82 34.27 
-8.01 -1.32 33.50 
-7.35 -0.91 32.70 
-6.72 -0.60 31.89 
-6.13 -0.38 31.08 
-5.57 -0.22 30.28 
-5.06 -0.11 29.49 
-4.58 -0.06 28.72 
-4.15 -0.04 27.97 
-3.76 -0.06 27.23 
-3.41 -0.10 26.52 
-3.10 -0.16 25.82 
-2.82 -0.23 25.15 
-2.58 -0.31 24.50 
-2.37 -0.40 23.86 
-2.19 -0.50 23.24 
-2.03 -0.60 22.64 
-1.90 -0.70 22.06 
-1.79 -0.81 21.49 
-1.70 -0.92 20.94 
-1.63 -1.03 20.41 
-1.58 -1.15 19.89 
-1.55 -1.27 19.38 
-1.53 -1.39 18.89 
-1.52 -1.52 18.42 
-1.52 -1.65 17.96 
-1.54 -1.79 17.51 
-1.57 -1.94 17.08 
-1.62 -2.10 16.66 
-1.67 -2.26 16.26 
-1.74 -2.44 15.87 
-1.81 -2.64 15.50 
-1.90 -2.84 15.14 
-2.00 -3.07 14.80 
-2.11 -3.31 14.47 
-2.24 -3.58 14.16 
-2.38 -3.86 13.88 
-2.54 -4.17 13.61 
-2.71 -4.51 13.36 
-2.90 -4.88 13.14 
-3.11 -5.27 12.95 
-3.33 -5.71 12.78 
-3.58 -6.17 12.65 
-3.85 -6.68 12.55 
-4.15 -7.23 12.49 
-4.47 -7.83 12.48 
-4.82 -8.46 12.53 
-5.20 -9.15 12.63 
-5.61 -9.88 12.81 
-6.05 -10.65 13.06 
-6.53 -11.47 13.41 
-7.04 -12.33 13.85 
-7.59 -13.21 14.41 
-8.17 -14.12 15.09 
-8.78 -15.04 15.91 
-9.42 -15.94 16.89 
-10.08 -16.80 18.02 
-10.76 -17.60 19.31 
-11.44 -18.31 20.77 
-12.13 -18.88 22.39 
-12.79 -19.28 24.15 
-13.42 -19.46 26.02 
-13.99 -19.41 27.97 
-14.49 -19.08 29.94 
-14.90 -18.46 31.88 
-15.20 -17.55 33.72 
-15.37 -16.38 35.40 
-15.40 -14.97 36.85 
-15.28 -13.37 38.03 
-15.02 -11.66 38.90 
-14.61 -9.89 39.45 
-14.08 -8.13 39.69 
-13.43 -6.45 39.64 
-12.69 -4.89 39.32 
-11.88 -3.49 38.80 
-11.02 -2.26 38.10 
-10.13 -1.22 37.28 
-9.24 -0.36 36.37 
-8.36 0.34 35.41 
-7.51 0.88 34.43 
-6.69 1.29 33.45 
-5.91 1.59 32.48 
-5.19 1.80 31.53 
-4.52 1.93 30.61 
-3.90 2.00 29.73 
-3.34 2.03 28.87 
-2.82 2.02 28.05 
-2.36 1.99 27.26 
-1.95 1.95 26.50 
-1.58 1.90 25.77 
-1.25 1.84 25.07 
-0.96 1.79 24.39 
-0.70 1.74 23.73 
-0.47 1.69 23.10 
-0.27 1.66 22.48 
-0.09 1.63 21.89 
0.08 1.62 21.31 
0.22 1.61 20.75 
0.35 1.62 20.21 
0.48 1.63 19.69 
0.59 1.66 19.18 
0.69 1.70 18.68 
0.79 1.76 18.20 
0.89 1.82 17.74 
0.98 1.90 17.29 
1.07 1.99 16.86 
1.16 2.10 16.43 
1.26 2.22 16.03 
1.36 2.36 15.64 
1.46 2.51 15.26 
1.57 2.68 14.90 
1.68 2.87 14.55 
1.80 3.08 14.22 
1.94 3.31 13.90 
2.08 3.56 13.60 
2.23 3.83 13.32 
2.40 4.14 13.06 
2.58 4.47 12.83 
2.78 4.83 12.61 
2.99 5.23 12.42 
3.23 5.66 12.26 
3.48 6.13 12.13 
3.76 6.64 12.04 
4.06 7.20 11.99 
4.38 7.80 11.99 
4.74 8.44 12.04 
5.13 9.14 12.15 
5.54 9.89 12.33 
6.00 10.68 12.59 
6.48 11.52 12.94 
7.00 12.40 13.40 
7.56 13.31 13.97 
8.15 14.25 14.67 
8.78 15.20 15.52 
9.44 16.13 16.52 
10.12 17.03 17.68 
10.82 17.87 19.02 
11.52 18.60 20.53 
12.23 19.20 22.21 
12.91 19.62 24.04 
13.56 19.82 25.98 
14.16 19.76 28.01 
14.68 19.41 30.07 
15.10 18.76 32.08 
15.40 17.81 34.00 
15.57 16.57 35.73 
15.60 15.08 37.23 
15.47 13.41 38.44 
15.19 11.61 39.32 
14.76 9.76 39.87 
14.19 7.93 40.08 
13.51 6.19 39.99 
12.74 4.58 39.64 
11.89 3.14 39.06 
11.00 1.89 38.32 
10.08 0.84 37.45 
9.15 -0.03 36.50 
8.25 -0.72 35.51 
7.36 -1.26 34.50 
6.52 -1.66 33.49 
5.73 -1.95 32.50 
4.99 -2.15 31.53 
4.30 -2.27 30.60 
3.67 -2.33 29.71 
3.10 -2.35 28.85 
2.58 -2.34 28.02 
2.12 -2.31 27.23 
1.70 -2.26 26.47 
1.32 -2.21 25.74 
0.99 -2.16 25.04 
0.69 -2.11 24.36 
0.43 -2.07 23.71 
0.19 -2.04 23.08 
-0.02 -2.01 22.47 
-0.21 -2.00 21.88 
-0.38 -2.00 21.31 
-0.53 -2.01 20.76 
-0.67 -2.03 20.23 
-0.81 -2.07 19.71 
-0.93 -2.13 19.21 
-1.05 -2.19 18.72 
-1.16 -2.28 18.26 
-1.27 -2.37 17.80 
-1.38 -2.49 17.37 
-1.49 -2.62 16.95 
-1.61 -2.77 16.54 
-1.72 -2.93 16.15 
-1.85 -3.12 15.78 
-1.98 -3.32 15.43 
-2.12 -3.55 15.09 
-2.27 -3.80 14.77 
-2.42 -4.07 14.47 
-2.60 -4.37 14.20 
-2.78 -4.70 13.95 
-2.98 -5.06 13.72 
-3.20 -5.45 13.52 
-3.43 -5.88 13.35 
-3.69 -6.34 13.21 
-3.96 -6.84 13.11 
-4.26 -7.38 13.05 
-4.59 -7.97 13.05 
-4.94 -8.60 13.09 
-5.32 -9.27 13.20 
-5.73 -9.99 13.38 
-6.17 -10.75 13.63 
-6.65 -11.54 13.98 
-7.15 -12.38 14.43 
-7.69 -13.24 14.98 
-8.26 -14.11 15.67 
-8.86 -14.99 16.48 
-9.48 -15.84 17.45 
-10.13 -16.66 18.56 
-10.79 -17.41 19.83 
-11.45 -18.06 21.26 
-12.11 -18.58 22.83 
-12.74 -18.93 24.53 
-13.34 -19.08 26.34 
-13.88 -18.99 28.20 
-14.35 -18.63 30.09 
-14.73 -18.01 31.93 
-15.00 -17.12 33.67 
-15.15 -15.98 35.25 
-15.17 -14.62 36.61 
-15.04 -13.09 37.72 
-14.78 -11.45 38.53 
-14.38 -9.77 39.05 
-13.86 -8.10 39.27 
-13.23 -6.50 39.21 
-12.52 -5.02 38.91 
-11.74 -3.68 38.40 
-10.91 -2.50 37.74 
-10.06 -1.50 36.95 
-9.21 -0.67 36.08 
-8.36 0.00 35.16 
-7.54 0.53 34.21 
-6.75 0.94 33.26 
-6.00 1.23 32.32 
-5.31 1.43 31.39 
-4.66 1.57 30.49 
-4.06 1.64 29.62 
-3.52 1.67 28.78 
-3.02 1.66 27.97 
-2.58 1.64 27.19 
-2.18 1.59 26.43 
-1.82 1.54 25.71 
-1.51 1.48 25.01 
-1.22 1.42 24.33 
-0.98 1.36 23.67 
-0.76 1.31 23.04 
-0.56 1.26 22.42 
-0.39 1.22 21.83 
-0.24 1.19 21.25 
-0.10 1.17 20.69 
0.02 1.15 20.14 
0.12 1.14 19.61 
0.22 1.15 19.10 
0.31 1.16 18.60 
0.39 1.18 18.12 
0.47 1.22 17.64 
0.54 1.26 17.19 
0.61 1.31 16.74 
0.68 1.37 16.31 
0.75 1.44 15.89 
0.82 1.52 15.48 
0.89 1.61 15.09 
0.96 1.72 14.71 
1.04 1.84 14.34 
1.12 1.97 13.98 
1.21 2.11 13.64 
1.30 2.27 13.30 
1.40 2.45 12.99 
1.51 2.65 12.68 
1.63 2.86 12.39 
1.76 3.10 12.11 
1.90 3.36 11.85 
2.05 3.65 11.61 
2.22 3.96 11.38 
2.40 4.31 11.18 
2.60 4.68 11.00 
2.82 5.10 10.84 
3.06 5.55 10.71 
3.32 6.04 10.61 
3.60 6.58 10.54 
3.91 7.17 10.52 
4.26 7.81 10.55 
4.63 8.50 10.63 
5.03 9.25 10.77 
5.47 10.05 10.99 
5.95 10.91 11.29 
6.46 11.82 11.69 
7.02 12.78 12.20 
7.62 13.78 12.83 
8.25 14.81 13.62 
8.93 15.85 14.56 
9.64 16.88 15.67 
10.37 17.88 16.98 
11.13 18.80 18.48 
11.90 19.61 20.18 
12.67 20.25 22.07 
13.41 20.69 24.12 
14.12 20.86 26.32 
14.75 20.73 28.59 
15.30 20.27 30.88 
15.74 19.44 33.12 
16.04 18.27 35.21 
16.18 16.78 37.07 
16.15 15.02 38.64 
15.95 13.07 39.85 
15.58 11.01 40.68 
15.04 8.93 41.11 
14.36 6.91 41.18 
13.56 5.02 40.92 
12.66 3.32 40.38 
11.70 1.83 39.63 
10.70 0.56 38.71 
9.68 -0.48 37.70 
8.67 -1.31 36.62 
7.69 -1.96 35.53 
6.75 -2.44 34.44 
5.86 -2.79 33.37 
5.02 -3.02 32.33 
4.25 -3.17 31.34 
3.54 -3.25 30.39 
2.89 -3.28 29.49 
2.30 -3.27 28.63 
1.77 -3.24 27.81 
1.30 -3.20 27.03 
0.87 -3.16 26.29 
0.49 -3.11 25.57 
0.15 -3.07 24.89 
-0.16 -3.04 24.24 
-0.43 -3.02 23.61 
-0.68 -3.02 23.00 
-0.90 -3.03 22.42 
-1.10 -3.06 21.86 
-1.29 -3.11 21.32 
-1.47 -3.17 20.80 
-1.63 -3.25 20.30 
-1.79 -3.36 19.83 
-1.95 -3.48 19.37 
-2.10 -3.62 18.93 
-2.25 -3.79 18.51 
-2.41 -3.98 18.11 
-2.57 -4.19 17.74 
-2.73 -4.42 17.38 
-2.91 -4.68 17.05 
-3.09 -4.96 16.75 
-3.28 -5.27 16.47 
-3.49 -5.62 16.21 
-3.71 -5.99 15.99 
-3.94 -6.39 15.81 
-4.20 -6.82 15.65 
-4.47 -7.29 15.54 
-4.76 -7.79 15.48 
-5.07 -8.32 15.46 
-5.41 -8.89 15.50 
-5.77 -9.50 15.60 
-6.16 -10.13 15.77 
-6.57 -10.80 16.01 
-7.00 -11.49 16.33 
-7.46 -12.20 16.75 
-7.95 -12.92 17.26 
-8.46 -13.65 17.89 
-8.99 -14.36 18.62 
-9.53 -15.04 19.47 
-10.09 -15.67 20.45 
-10.65 -16.24 21.54 
-11.20 -16.71 22.75 
-11.74 -17.07 24.07 
-12.26 -17.29 25.47 
-12.75 -17.34 26.94 
-13.18 -17.21 28.45 
-13.55 -16.87 29.95 
-13.84 -16.34 31.41 
-14.04 -15.61 32.78 
-14.15 -14.69 34.03 
-14.15 -13.62 35.11 
-14.04 -12.42 36.00 
-13.83 -11.14 36.67 
-13.51 -9.81 37.12 
-13.09 -8.49 37.35 
-12.59 -7.21 37.36 
-12.02 -6.00 37.18 
-11.39 -4.89 36.83 
-10.72 -3.89 36.34 
-10.03 -3.02 35.73 
-9.33 -2.28 35.05 
-8.63 -1.66 34.30 
-7.94 -1.16 33.51 
-7.27 -0.76 32.70 
-6.64 -0.46 31.88 
-6.04 -0.23 31.06 
-5.48 -0.08 30.25 
-4.96 0.02 29.46 
-4.48 0.07 28.68 
-4.05 0.08 27.92 
-3.66 0.06 27.19 
-3.30 0.02 26.47 
-2.99 -0.04 25.77 
-2.71 -0.11 25.10 
-2.47 -0.19 24.44 
-2.26 -0.28 23.80 
-2.07 -0.37 23.18 
-1.91 -0.47 22.58 
-1.78 -0.57 22.00 
-1.67 -0.67 21.43 
-1.58 -0.78 20.88 
-1.51 -0.88 20.34 
-1.46 -0.99 19.82 
-1.42 -1.10 19.31 
-1.39 -1.22 18.82 
-1.38 -1.33 18.34 
-1.38 -1.46 17.88 
-1.40 -1.58 17.43 
-1.42 -1.72 16.99 
-1.46 -1.86 16.57 
-1.50 -2.02 16.16 
-1.56 -2.18 15.77 
-1.63 -2.35 15.39 
-1.70 -2.54 15.02 
-1.79 -2.75 14.68 
-1.89 -2.97 14.34 
-2.01 -3.20 14.02 
-2.13 -3.46 13.72 
-2.27 -3.75 13.44 
-2.43 -4.05 13.18 
-2.60 -4.38 12.93 
-2.79 -4.75 12.71 
-2.99 -5.14 12.52 
-3.22 -5.57 12.36 
-3.46 -6.04 12.22 
-3.73 -6.54 12.12 
-4.03 -7.09 12.07 
-4.35 -7.69 12.05 
-4.70 -8.33 12.09 
-5.07 -9.01 12.19 
-5.48 -9.75 12.36 
-5.93 -10.53 12.61 
-6.41 -11.36 12.94 
-6.92 -12.23 13.38 
-7.47 -13.14 13.93 
-8.05 -14.07 14.60 
-8.67 -15.01 15.42 
-9.32 -15.95 16.39 
-9.99 -16.85 17.52 
-10.69 -17.69 18.82 
-11.39 -18.44 20.30 
-12.09 -19.07 21.94 
-12.78 -19.52 23.73 
-13.44 -19.75 25.65 
-14.04 -19.74 27.66 
-14.57 -19.45 29.70 
-15.01 -18.85 31.72 
-15.33 -17.96 33.64 
-15.53 -16.77 35.41 
-15.58 -15.34 36.94 
-15.48 -13.70 38.20 
-15.22 -11.93 39.14 
-14.82 -10.10 39.74 
-14.28 -8.27 40.01 
-13.62 -6.52 39.98 
-12.87 -4.89 39.67 
-12.04 -3.43 39.14 
-11.15 -2.15 38.43 
-10.24 -1.06 37.58 
-9.32 -0.16 36.65 
-8.42 0.56 35.67 
-7.53 1.13 34.66 
-6.69 1.55 33.66 
-5.89 1.86 32.66 
-5.14 2.07 31.70 
-4.45 2.20 30.76 
-3.81 2.28 29.86 
-3.23 2.30 29.00 
-2.70 2.30 28.17 
-2.23 2.27 27.37 
-1.80 2.23 26.60 
-1.42 2.18 25.87 
-1.08 2.13 25.16 
-0.78 2.08 24.48 
-0.51 2.03 23.82 
-0.27 1.99 23.19 
-0.05 1.97 22.58 
0.14 1.95 21.98 
0.31 1.94 21.41 
0.46 1.95 20.85 
0.61 1.97 20.31 
0.74 2.00 19.79 
0.86 2.05 19.29 
0.98 2.11 18.80 
1.09 2.19 18.33 
1.20 2.28 17.87 
1.31 2.39 17.43 
1.41 2.51 17.00 
1.52 2.65 16.59 
1.64 2.80 16.20 
1.76 2.98 15.82 
1.88 3.17 15.46 
2.02 3.39 15.12 
2.16 3.63 14.79 
2.31 3.89 14.48 
2.47 4.17 14.20 
2.65 4.49 13.93 
2.84 4.83 13.69 
3.05 5.20 13.48 
3.27 5.61 13.29 
3.52 6.05 13.14 
3.78 6.54 13.02 
4.07 7.06 12.94 
4.38 7.62 12.90 
4.72 8.23 12.92 
5.08 8.88 12.99 
5.48 9.58 13.13 
5.90 10.32 13.35 
6.36 11.10 13.64 
6.85 11.92 14.03 
7.37 12.77 14.53 
7.93 13.65 15.15 
8.52 14.53 15.89 
9.13 15.41 16.78 
9.77 16.27 17.81 
10.43 17.07 19.01 
11.10 17.79 20.36 
11.76 18.40 21.87 
12.42 18.85 23.52 
13.04 19.12 25.29 
13.63 19.17 27.14 
14.15 18.96 29.05 
14.58 18.49 30.94 
14.92 17.74 32.77 
15.14 16.72 34.46 
15.23 15.46 35.97 
15.18 13.99 37.24 
14.99 12.39 38.23 
14.67 10.70 38.91 
14.21 9.00 39.29 
13.63 7.33 39.38 
12.95 5.76 39.20 
12.20 4.33 38.79 
11.39 3.05 38.20 
10.54 1.95 37.47 
9.67 1.02 36.63 
8.81 0.25 35.72 
7.97 -0.36 34.77 
7.15 -0.83 33.82 
6.37 -1.18 32.86 
5.64 -1.43 31.92 
4.96 -1.60 31.00 
4.33 -1.70 30.11 
3.76 -1.75 29.24 
3.23 -1.76 28.41 
2.76 -1.74 27.62 
2.33 -1.71 26.85 
1.95 -1.66 26.10 
1.61 -1.60 25.39 
1.30 -1.54 24.70 
1.04 -1.49 24.03 
0.80 -1.43 23.38 
0.59 -1.38 22.76 
0.40 -1.34 22.15 
0.24 -1.31 21.57 
0.09 -1.29 21.00 
-0.04 -1.27 20.44 
-0.15 -1.27 19.91 
-0.26 -1.27 19.39 
-0.36 -1.29 18.88 
-0.45 -1.31 18.39 
-0.53 -1.35 17.91 
-0.61 -1.39 17.45 
-0.69 -1.45 17.00 
-0.76 -1.51 16.56 
-0.84 -1.59 16.14 
-0.91 -1.68 15.73 
-0.99 -1.78 15.33 
-1.07 -1.90 14.94 
-1.16 -2.02 14.57 
-1.25 -2.17 14.21 
-1.34 -2.32 13.87 
-1.44 -2.50 13.54 
-1.55 -2.69 13.22 
-1.67 -2.90 12.92 
-1.80 -3.14 12.63 
-1.94 -3.40 12.36 
-2.09 -3.68 12.10 
-2.26 -3.99 11.86 
-2.44 -4.33 11.65 
-2.64 -4.70 11.45 
-2.85 -5.11 11.29 
-3.09 -5.55 11.15 
-3.35 -6.04 11.04 
-3.63 -6.57 10.96 
-3.93 -7.14 10.93 
-4.27 -7.77 10.94 
-4.63 -8.44 11.01 
-5.03 -9.17 11.14 
-5.46 -9.96 11.34 
-5.93 -10.79 11.63 
-6.44 -11.68 12.01 
-6.98 -12.62 12.50 
-7.56 -13.59 13.11 
-8.19 -14.59 13.86 
-8.84 -15.61 14.76 
-9.54 -16.62 15.84 
-10.26 -17.59 17.09 
-11.00 -18.49 18.54 
-11.75 -19.28 20.17 
-12.50 -19.93 21.99 
-13.23 -20.37 23.97 
-13.92 -20.57 26.09 
-14.55 -20.48 28.29 
-15.10 -20.07 30.52 
-15.54 -19.32 32.70 
-15.85 -18.23 34.75 
-16.01 -16.82 36.60 
-16.01 -15.16 38.16 
-15.84 -13.29 39.40 
-15.50 -11.31 40.27 
-15.00 -9.29 40.76 
-14.36 -7.32 40.89 
-13.60 -5.46 40.69 
-12.74 -3.77 40.22 
-11.82 -2.28 39.53 
-10.85 -1.00 38.67 
-9.86 0.06 37.70 
-8.87 0.91 36.66 
-7.90 1.58 35.59 
-6.98 2.09 34.52 
-6.09 2.46 33.47 
-5.27 2.72 32.44 
-4.50 2.88 31.45 
-3.79 2.98 30.50 
-3.15 3.02 29.60 
-2.56 3.02 28.74 
-2.03 3.00 27.91 
-1.55 2.96 27.12 
-1.12 2.91 26.37 
-0.74 2.87 25.65 
-0.40 2.82 24.96 
-0.10 2.79 24.30 
0.18 2.76 23.66 
0.42 2.75 23.04 
0.64 2.75 22.45 
0.84 2.76 21.88 
1.03 2.80 21.33 
1.20 2.85 20.80 
1.36 2.91 20.29 
1.51 3.00 19.80 
1.66 3.10 19.33 
1.80 3.22 18.87 
1.94 3.36 18.43 
2.08 3.53 18.02 
2.23 3.71 17.62 
2.38 3.92 17.24 
2.54 4.14 16.89 
2.70 4.40 16.55 
2.88 4.68 16.24 
3.06 4.98 15.96 
3.26 5.31 15.70 
3.47 5.68 15.47 
3.70 6.07 15.27 
3.95 6.50 15.10 
4.21 6.96 14.98 
4.50 7.46 14.89 
4.81 7.99 14.86 
5.14 8.56 14.87 
5.49 9.17 14.94 
5.87 9.81 15.08 
6.28 10.49 15.30 
6.71 11.20 15.59 
7.18 11.93 15.97 
7.66 12.68 16.45 
8.18 13.44 17.04 
8.72 14.20 17.74 
9.27 14.94 18.57 
9.85 15.64 19.53 
10.43 16.29 20.61 
11.02 16.85 21.82 
11.60 17.30 23.16 
12.15 17.62 24.60 
12.68 17.77 26.12 
13.17 17.73 27.70 
13.59 17.49 29.30 
13.94 17.03 30.88 
14.20 16.35 32.39 
14.37 15.46 33.78 
14.42 14.39 35.01 
14.36 13.16 36.05 
14.18 11.83 36.86 
13.89 10.43 37.44 
13.49 9.01 37.76 
13.00 7.63 37.86 
12.42 6.31 37.74 
11.78 5.09 37.42 
11.09 3.99 36.95 
10.37 3.03 36.35 
9.63 2.20 35.65 
8.89 1.51 34.88 
8.16 0.95 34.06 
7.45 0.50 33.22 
6.77 0.15 32.37 
6.13 -0.10 31.52 
5.52 -0.28 30.68 
4.97 -0.40 29.86 
4.45 -0.46 29.05 
3.98 -0.48 28.27 
3.56 -0.48 27.50 
3.18 -0.44 26.76 
2.83 -0.39 26.05 
2.53 -0.32 25.35 
2.26 -0.25 24.68 
2.03 -0.17 24.03 
1.82 -0.09 23.39 
1.64 -0.00 22.77 
1.49 0.08 22.18 
1.36 0.17 21.59 
1.25 0.26 21.03 
1.16 0.34 20.48 
1.09 0.42 19.94 
1.03 0.51 19.42 
0.98 0.59 18.92 
0.95 0.67 18.43 
0.93 0.76 17.95 
0.92 0.85 17.48 
0.91 0.93 17.03 
0.92 1.03 16.59 
0.93 1.12 16.17 
0.96 1.23 15.75 
0.99 1.33 15.35 
1.03 1.45 14.96 
1.07 1.57 14.58 
1.13 1.71 14.21 
1.19 1.85 13.86 
1.26 2.01 13.52 
1.34 2.18 13.19 
1.43 2.36 12.87 
1.53 2.56 12.57 
1.63 2.78 12.28 
1.76 3.02 12.01 
1.89 3.28 11.75 
2.03 3.57 11.51 
2.20 3.88 11.28 
2.37 4.23 11.07 
2.57 4.60 10.89 
2.78 5.01 10.73 
3.01 5.46 10.60 
3.27 5.95 10.50 
3.55 6.49 10.43 
3.86 7.07 10.40 
4.19 7.71 10.42 
4.56 8.39 10.50 
4.96 9.14 10.63 
5.40 9.94 10.84 
5.87 10.79 11.13 
6.38 11.70 11.52 
6.93 12.66 12.01 
7.53 13.66 12.64 
8.16 14.69 13.40 
8.83 15.74 14.33 
9.54 16.79 15.42 
10.28 17.80 16.71 
11.04 18.74 18.19 
11.82 19.57 19.88 
12.59 20.25 21.76 
13.34 20.72 23.81 
14.06 20.94 26.00 
14.71 20.85 28.29 
15.28 20.43 30.60 
15.73 19.64 32.87 
16.05 18.51 35.00 
16.22 17.04 36.92 
16.21 15.29 38.54 
16.03 13.34 39.80 
15.68 11.27 40.69 
15.16 9.17 41.17 
14.49 7.12 41.28 
13.69 5.20 41.05 
12.80 3.46 40.53 
11.83 1.93 39.79 
10.83 0.63 38.89 
9.80 -0.44 37.87 
8.79 -1.30 36.80 
7.79 -1.97 35.69 
6.84 -2.47 34.59 
5.93 -2.83 33.52 
5.09 -3.07 32.47 
4.30 -3.23 31.47 
3.58 -3.32 30.52 
2.92 -3.35 29.61 
2.33 -3.35 28.74 
1.79 -3.32 27.92 
1.30 -3.28 27.13 
0.87 -3.24 26.38 
0.48 -3.19 25.67 
0.13 -3.15 24.98 
-0.18 -3.12 24.33 
-0.46 -3.10 23.70 
-0.71 -3.10 23.09 
-0.94 -3.11 22.51 
-1.14 -3.14 21.95 
-1.34 -3.19 21.41 
-1.52 -3.25 20.89 
-1.68 -3.34 20.39 
-1.85 -3.44 19.92 
-2.00 -3.57 19.46 
-2.16 -3.71 19.02 
-2.32 -3.88 18.61 
-2.47 -4.07 18.21 
-2.64 -4.28 17.84 
-2.80 -4.52 17.48 
-2.98 -4.78 17.16 
-3.16 -5.07 16.85 
-3.36 -5.39 16.58 
-3.57 -5.73 16.33 
-3.79 -6.11 16.12 
-4.03 -6.51 15.94 
-4.29 -6.95 15.80 
-4.57 -7.42 15.69 
-4.86 -7.92 15.64 
-5.18 -8.46 15.63 
-5.52 -9.04 15.68 
-5.88 -9.64 15.79 
-6.27 -10.28 15.98 
-6.68 -10.94 16.23 
-7.12 -11.63 16.58 
-7.59 -12.34 17.01 
-8.07 -13.05 17.54 
-8.58 -13.76 18.18 
-9.11 -14.45 18.94 
-9.65 -15.11 19.81 
-10.20 -15.72 20.80 
-10.75 -16.26 21.90 
-11.30 -16.70 23.12 
-11.83 -17.02 24.44 
-12.33 -17.20 25.84 
-12.80 -17.20 27.29 
-13.21 -17.03 28.77 
-13.56 -16.66 30.24 
-13.83 -16.09 31.66 
-14.01 -15.33 32.99 
-14.09 -14.39 34.18 
-14.06 -13.31 35.21 
-13.94 -12.11 36.04 
-13.70 -10.84 36.66 
-13.36 -9.53 37.05 
-12.94 -8.24 37.23 
-12.43 -6.99 37.21 
-11.85 -5.82 36.99 
-11.23 -4.75 36.62 
-10.56 -3.79 36.12 
-9.88 -2.96 35.51 
-9.18 -2.25 34.82 
-8.50 -1.66 34.07 
-7.82 -1.18 33.29 
-7.17 -0.81 32.48 
-6.55 -0.52 31.67 
-5.97 -0.31 30.87 
-5.42 -0.17 30.07 
-4.92 -0.08 29.28 
-4.45 -0.04 28.51 
-4.03 -0.03 27.76 
-3.65 -0.05 27.04 
-3.31 -0.10 26.33 
-3.01 -0.16 25.64 
-2.74 -0.24 24.97 
-2.51 -0.32 24.32 
-2.30 -0.41 23.69 
-2.13 -0.51 23.07 
-1.98 -0.61 22.48 
-1.85 -0.72 21.90 
-1.75 -0.82 21.34 
-1.67 -0.93 20.79 
-1.60 -1.05 20.26 
-1.56 -1.16 19.74 
-1.52 -1.28 19.24 
-1.51 -1.40 18.76 
-1.50 -1.53 18.28 
-1.51 -1.66 17.83 
-1.53 -1.80 17.38 
-1.57 -1.95 16.95 
-1.61 -2.11 16.54 
-1.67 -2.28 16.14 
-1.73 -2.46 15.76 
-1.81 -2.66 15.39 
-1.90 -2.87 15.03 
-2.00 -3.09 14.69 
-2.12 -3.34 14.37 
-2.25 -3.60 14.07 
-2.39 -3.89 13.78 
-2.55 -4.21 13.52 
-2.72 -4.55 13.28 
-2.91 -4.92 13.06 
-3.12 -5.32 12.87 
-3.35 -5.76 12.71 
-3.61 -6.23 12.58 
-3.88 -6.75 12.49 
-4.18 -7.30 12.44 
-4.51 -7.90 12.44 
-4.86 -8.55 12.49 
-5.24 -9.24 12.60 
-5.66 -9.98 12.79 
-6.11 -10.76 13.06 
-6.59 -11.59 13.41 
-7.11 -12.45 13.87 
-7.66 -13.34 14.45 
-8.24 -14.26 15.15 
-8.86 -15.17 15.99 
-9.50 -16.07 16.99 
-10.17 -16.93 18.14 
-10.85 -17.73 19.47 
-11.54 -18.42 20.95 
-12.23 -18.97 22.60 
-12.89 -19.35 24.38 
-13.51 -19.51 26.27 
-14.08 -19.42 28.23 
-14.57 -19.05 30.22 
-14.97 -18.39 32.15 
-15.25 -17.44 33.98 
-15.40 -16.22 35.64 
-15.41 -14.78 37.06 
-15.27 -13.15 38.20 
-14.99 -11.42 39.03 
-14.56 -9.64 39.54 
-14.01 -7.89 39.74 
-13.34 -6.21 39.64 
-12.59 -4.67 39.30 
-11.77 -3.28 38.74 
-10.90 -2.08 38.02 
-10.01 -1.06 37.18 
-9.12 -0.22 36.26 
-8.24 0.46 35.29 
-7.38 0.98 34.31 
-6.57 1.38 33.32 
-5.80 1.66 32.36 
-5.08 1.85 31.41 
-4.41 1.98 30.49 
-3.80 2.04 29.61 
-3.24 2.06 28.76 
-2.74 2.05 27.94 
-2.28 2.02 27.16 
-1.88 1.98 26.40 
-1.51 1.92 25.67 
-1.19 1.87 24.97 
-0.90 1.81 24.30 
-0.64 1.77 23.64 
-0.42 1.72 23.01 
-0.21 1.69 22.40 
-0.03 1.67 21.81 
0.13 1.65 21.24 
0.27 1.65 20.68 
0.40 1.66 20.14 
0.52 1.68 19.62 
0.64 1.71 19.11 
0.74 1.76 18.62 
0.84 1.82 18.15 
0.94 1.89 17.69 
1.03 1.97 17.24 
1.13 2.07 16.81 
1.22 2.18 16.39 
1.32 2.31 15.99 
1.42 2.45 15.60 
1.53 2.61 15.22 
1.64 2.79 14.87 
1.76 2.99 14.52 
1.88 3.21 14.20 
2.02 3.45 13.89 
2.17 3.71 13.60 
2.33 4.00 13.32 
2.50 4.31 13.07 
2.69 4.66 12.84 
2.90 5.04 12.64 
3.12 5.45 12.46 
3.36 5.90 12.31 
3.63 6.39 12.20 
3.92 6.92 12.13 
4.23 7.49 12.10 
4.57 8.12 12.12 
4.94 8.78 12.20 
5.34 9.50 12.34 
5.77 10.27 12.56 
6.24 11.08 12.86 
6.74 11.93 13.26 
7.28 12.82 13.77 
7.85 13.74 14.39 
8.46 14.68 15.16 
9.09 15.62 16.07 
9.76 16.53 17.15 
10.45 17.39 18.39 
11.15 18.18 19.80 
11.85 18.85 21.38 
12.54 19.36 23.12 
13.21 19.67 24.99 
13.83 19.74 26.97 
14.38 19.55 29.00 
14.85 19.06 31.02 
15.22 18.27 32.98 
15.46 17.19 34.80 
15.56 15.84 36.42 
15.51 14.27 37.77 
15.31 12.54 38.82 
14.96 10.73 39.54 
14.47 8.90 39.92 
13.85 7.12 39.99 
13.13 5.45 39.77 
12.32 3.93 39.32 
11.46 2.59 38.66 
10.56 1.44 37.86 
9.64 0.48 36.96 
8.73 -0.30 36.00 
7.84 -0.92 35.00 
6.98 -1.39 33.99 
6.17 -1.73 33.00 
5.40 -1.98 32.02 
4.69 -2.14 31.08 
4.04 -2.23 30.17 
3.44 -2.27 29.29 
2.90 -2.28 28.45 
2.40 -2.25 27.64 
1.96 -2.22 26.86 
1.57 -2.17 26.12 
1.21 -2.12 25.40 
0.90 -2.06 24.71 
0.62 -2.02 24.05 
0.37 -1.98 23.40 
0.15 -1.94 22.78 
-0.05 -1.92 22.18 
-0.23 -1.91 21.60 
-0.39 -1.91 21.04 
-0.53 -1.93 20.49 
-0.67 -1.95 19.97 
-0.79 -1.99 19.45 
-0.91 -2.05 18.96 
-1.02 -2.12 18.48 
-1.13 -2.20 18.02 
-1.23 -2.30 17.57 
-1.34 -2.41 17.14 
-1.45 -2.54 16.72 
-1.56 -2.69 16.32 
-1.68 -2.85 15.93 
-1.80 -3.04 15.56 
-1.92 -3.24 15.21 
-2.06 -3.46 14.88 
-2.21 -3.71 14.56 
-2.36 -3.98 14.27 
-2.53 -4.28 13.99 
-2.71 -4.61 13.74 
-2.91 -4.96 13.51 
-3.12 -5.35 13.31 
-3.36 -5.77 13.13 
-3.61 -6.23 12.99 
-3.88 -6.73 12.89 
-4.18 -7.27 12.83 
-4.50 -7.86 12.82 
-4.85 -8.48 12.86 
-5.23 -9.16 12.96 
-5.64 -9.87 13.13 
-6.08 -10.63 13.37 
-6.55 -11.44 13.71 
-7.05 -12.28 14.14 
-7.59 -13.14 14.69 
-8.16 -14.03 15.36 
-8.76 -14.92 16.17 
-9.39 -15.80 17.12 
-10.04 -16.64 18.22 
-10.71 -17.42 19.49 
-11.38 -18.10 20.91 
-12.05 -18.66 22.49 
-12.70 -19.05 24.20 
-13.31 -19.23 26.03 
-13.88 -19.18 27.92 
-14.37 -18.86 29.84 
-14.77 -18.27 31.73 
-15.06 -17.40 33.53 
-15.23 -16.26 35.16 
-15.27 -14.90 36.59 
-15.16 -13.36 37.75 
-14.91 -11.70 38.62 
-14.52 -9.99 39.18 
-14.00 -8.28 39.43 
-13.38 -6.64 39.40 
-12.66 -5.11 39.12 
-11.88 -3.73 38.62 
-11.04 -2.52 37.96 
-10.18 -1.48 37.17 
-9.31 -0.62 36.29 
-8.44 0.08 35.36 
-7.61 0.63 34.40 
-6.80 1.05 33.43 
-6.04 1.35 32.48 
-5.32 1.57 31.54 
-4.66 1.70 30.63 
-4.05 1.78 29.75 
-3.49 1.81 28.90 
-2.99 1.81 28.08 
-2.53 1.79 27.29 
-2.12 1.74 26.53 
-1.76 1.69 25.80 
-1.43 1.63 25.10 
-1.14 1.58 24.42 
-0.89 1.52 23.76 
-0.66 1.47 23.12 
-0.46 1.43 22.50 
-0.28 1.39 21.91 
-0.12 1.37 21.33 
0.02 1.35 20.77 
0.14 1.34 20.22 
0.26 1.34 19.69 
0.36 1.36 19.18 
0.46 1.38 18.68 
0.55 1.41 18.19 
0.63 1.46 17.72 
0.71 1.51 17.27 
0.79 1.58 16.82 
0.87 1.66 16.39 
0.95 1.75 15.98 
1.03 1.85 15.58 
1.11 1.97 15.19 
1.20 2.10 14.81 
1.29 2.25 14.45 
1.39 2.41 14.10 
1.50 2.59 13.76 
1.61 2.78 13.44 
1.73 3.00 13.14 
1.86 3.24 12.84 
2.01 3.50 12.57 
2.16 3.79 12.32 
2.33 4.10 12.08 
2.52 4.45 11.86 
2.72 4.83 11.67 
2.94 5.24 11.50 
3.18 5.70 11.37 
3.44 6.19 11.26 
3.73 6.73 11.19 
4.04 7.31 11.17 
4.38 7.94 11.19 
4.76 8.62 11.27 
5.16 9.36 11.41 
5.60 10.15 11.63 
6.07 10.99 11.93 
6.58 11.88 12.33 
7.13 12.81 12.84 
7.72 13.78 13.48 
8.34 14.77 14.26 
9.00 15.77 15.19 
9.69 16.75 16.29 
10.41 17.70 17.57 
11.15 18.56 19.04 
11.89 19.31 20.69 
12.63 19.90 22.52 
13.34 20.28 24.51 
14.01 20.41 26.61 
14.61 20.25 28.78 
15.13 19.77 30.97 
15.53 18.95 33.09 
15.80 17.81 35.06 
15.93 16.38 36.82 
15.89 14.70 38.30 
15.69 12.84 39.44 
15.32 10.88 40.22 
14.80 8.90 40.63 
14.15 6.98 40.69 
13.38 5.19 40.45 
12.52 3.56 39.94 
11.60 2.13 39.23 
10.63 0.92 38.36 
9.66 -0.09 37.39 
8.69 -0.90 36.36 
7.75 -1.54 35.31 
6.84 -2.01 34.25 
5.98 -2.36 33.21 
5.17 -2.60 32.20 
4.43 -2.75 31.23 
3.74 -2.83 30.29 
3.11 -2.87 29.40 
2.54 -2.87 28.55 
2.03 -2.84 27.73 
1.57 -2.80 26.95 
1.15 -2.75 26.20 
0.78 -2.71 25.49 
0.45 -2.66 24.80 
0.16 -2.63 24.14 
-0.10 -2.60 23.51 
-0.34 -2.58 22.89 
-0.55 -2.58 22.30 
-0.75 -2.60 21.73 
-0.92 -2.62 21.18 
-1.09 -2.67 20.65 
-1.24 -2.73 20.14 
-1.39 -2.81 19.64 
-1.53 -2.91 19.17 
-1.66 -3.02 18.71 
-1.80 -3.16 18.27 
-1.94 -3.31 17.85 
-2.07 -3.48 17.45 
-2.22 -3.68 17.06 
-2.37 -3.89 16.70 
-2.52 -4.13 16.36 
-2.69 -4.40 16.04 
-2.87 -4.69 15.74 
-3.06 -5.01 15.47 
-3.26 -5.36 15.22 
-3.48 -5.74 15.00 
-3.71 -6.15 14.82 
-3.96 -6.59 14.67 
-4.24 -7.07 14.56 
-4.53 -7.59 14.50 
-4.85 -8.14 14.48 
-5.19 -8.74 14.52 
-5.56 -9.37 14.61 
-5.95 -10.04 14.78 
-6.38 -10.74 15.02 
-6.83 -11.48 15.35 
-7.30 -12.24 15.77 
-7.81 -13.01 16.30 
-8.34 -13.80 16.94 
-8.90 -14.58 17.70 
-9.48 -15.33 18.59 
-10.07 -16.05 19.62 
-10.67 -16.69 20.78 
-11.27 -17.25 22.07 
-11.86 -17.68 23.49 
-12.43 -17.95 25.01 
-12.96 -18.05 26.61 
-13.44 -17.95 28.25 
-13.86 -17.62 29.91 
-14.19 -17.06 31.53 
-14.43 -16.28 33.05 
-14.56 -15.29 34.45 
-14.57 -14.11 35.65 
-14.46 -12.79 36.65 
-14.24 -11.37 37.39 
-13.89 -9.90 37.89 
-13.44 -8.44 38.13 
-12.90 -7.03 38.13 
-12.27 -5.70 37.92 
-11.59 -4.49 37.52 
-10.86 -3.41 36.97 
-10.10 -2.47 36.30 
-9.34 -1.68 35.54 
-8.58 -1.03 34.72 
-7.83 -0.50 33.87 
-7.11 -0.09 33.00 
-6.43 0.22 32.13 
-5.79 0.44 31.26 
-5.19 0.59 30.41 
-4.63 0.68 29.58 
-4.12 0.73 28.77 
-3.66 0.73 27.99 
-3.24 0.71 27.23 
-2.87 0.67 26.49 
-2.54 0.61 25.77 
-2.24 0.55 25.08 
-1.98 0.47 24.41 
-1.75 0.40 23.76 
-1.55 0.32 23.13 
-1.37 0.24 22.52 
-1.22 0.16 21.92 
-1.10 0.09 21.34 
-0.99 0.02 20.78 
-0.89 -0.05 20.24 
-0.82 -0.12 19.70 
-0.76 -0.19 19.19 
-0.70 -0.25 18.68 
-0.66 -0.31 18.19 
-0.63 -0.38 17.72 
-0.61 -0.44 17.25 
-0.60 -0.50 16.80 
-0.59 -0.56 16.36 
-0.59 -0.63 15.94 
-0.60 -0.69 15.52 
-0.61 -0.76 15.12 
-0.63 -0.84 14.72 
-0.65 -0.91 14.34 
-0.68 -1.00 13.97 
-0.72 -1.08 13.61 
-0.75 -1.18 13.26 
-0.80 -1.28 12.92 
-0.85 -1.40 12.59 
-0.91 -1.52 12.27 
-0.97 -1.65 11.96 
-1.05 -1.80 11.67 
-1.12 -1.96 11.38 
-1.21 -2.13 11.10 
-1.31 -2.33 10.84 
-1.42 -2.54 10.59 
-1.53 -2.77 10.35 
-1.66 -3.02 10.12 
-1.81 -3.30 9.91 
-1.96 -3.61 9.71 
-2.14 -3.95 9.53 
-2.33 -4.32 9.37 
-2.54 -4.73 9.23 
-2.77 -5.18 9.12 
-3.02 -5.67 9.04 
-3.30 -6.21 8.98 
-3.60 -6.80 8.97 
-3.94 -7.45 9.00 
-4.31 -8.15 9.08 
-4.71 -8.92 9.22 
-5.15 -9.74 9.43 
-5.63 -10.64 9.72 
-6.15 -11.59 10.11 
-6.72 -12.60 10.62 
-7.33 -13.67 11.25 
-7.99 -14.78 12.03 
-8.69 -15.92 12.97 
-9.43 -17.06 14.11 
-10.21 -18.19 15.44 
-11.02 -19.25 17.00 
-11.85 -20.21 18.78 
-12.69 -21.01 20.79 
-13.51 -21.60 23.00 
-14.30 -21.91 25.38 
-15.03 -21.89 27.89 
-15.66 -21.50 30.45 
-16.18 -20.69 32.97 
-16.56 -19.48 35.35 
-16.76 -17.88 37.50 
-16.78 -15.96 39.32 
-16.59 -13.80 40.74 
-16.22 -11.49 41.72 
-15.65 -9.15 42.24 
-14.92 -6.88 42.34 
-14.06 -4.76 42.06 
-13.08 -2.85 41.46 
-12.02 -1.19 40.62 
-10.92 0.21 39.60 
-9.80 1.34 38.48 
-8.70 2.24 37.30 
-7.62 2.93 36.11 
-6.59 3.43 34.94 
-5.62 3.78 33.80 
-4.71 4.02 32.71 
-3.88 4.16 31.68 
-3.11 4.23 30.70 
-2.41 4.25 29.78 
-1.78 4.23 28.91 
-1.21 4.20 28.08 
-0.69 4.15 27.31 
-0.23 4.11 26.57 
0.18 4.07 25.87 
0.54 4.03 25.20 
0.88 4.02 24.57 
1.17 4.01 23.96 
1.45 4.03 23.38 
1.69 4.07 22.83 
1.92 4.13 22.30 
2.14 4.20 21.80 
2.34 4.31 21.32 
2.53 4.43 20.86 
2.72 4.58 20.43 
2.90 4.75 20.02 
3.09 4.95 19.64 
3.28 5.17 19.28 
3.47 5.42 18.95 
3.67 5.69 18.65 
3.87 5.99 18.37 
4.09 6.31 18.13 
4.32 6.67 17.92 
4.56 7.05 17.75 
4.82 7.46 17.62 
5.09 7.90 17.53 
5.38 8.37 17.49 
5.69 8.86 17.50 
6.01 9.39 17.57 
6.36 9.93 17.70 
6.73 10.50 17.89 
7.12 11.08 18.16 
7.52 11.67 18.50 
7.95 12.27 18.93 
8.39 12.87 19.44 
8.84 13.45 20.05 
9.31 14.00 20.75 
9.78 14.51 21.55 
10.25 14.97 22.44 
10.72 15.35 23.42 
11.17 15.63 24.48 
11.61 15.82 25.60 
12.01 15.87 26.78 
12.38 15.79 27.98 
12.69 15.56 29.18 
12.95 15.18 30.36 
13.13 14.65 31.48 
13.25 13.97 32.52 
13.28 13.17 33.44 
13.23 12.27 34.23 
13.09 11.29 34.86 
12.87 10.26 35.32 
12.57 9.21 35.61 
12.20 8.17 35.74 
11.77 7.17 35.71 
11.28 6.22 35.53 
10.76 5.35 35.22 
10.21 4.56 34.81 
9.63 3.87 34.30 
9.06 3.27 33.73 
8.48 2.77 33.10 
7.92 2.35 32.44 
7.37 2.02 31.75 
6.85 1.76 31.04 
6.35 1.56 30.34 
5.89 1.42 29.63 
5.46 1.34 28.92 
5.07 1.29 28.23 
4.71 1.29 27.55 
4.38 1.31 26.88 
4.09 1.36 26.23 
3.83 1.43 25.60 
3.61 1.51 24.98 
3.41 1.61 24.37 
3.25 1.73 23.79 
3.11 1.85 23.22 
3.00 1.99 22.66 
2.91 2.13 22.13 
2.84 2.29 21.61 
2.80 2.45 21.10 
2.77 2.62 20.62 
2.77 2.81 20.15 
2.78 3.00 19.70 
2.81 3.21 19.27 
2.86 3.43 18.85 
2.92 3.66 18.46 
3.01 3.91 18.08 
3.10 4.18 17.73 
3.22 4.47 17.40 
3.35 4.77 17.09 
3.51 5.10 16.81 
3.67 5.46 16.55 
3.86 5.84 16.33 
4.07 6.24 16.13 
4.30 6.68 15.97 
4.55 7.14 15.86 
4.82 7.64 15.78 
5.11 8.17 15.75 
5.43 8.73 15.78 
5.77 9.32 15.86 
6.14 9.94 16.01 
6.53 10.59 16.23 
6.95 11.27 16.53 
7.40 11.96 16.92 
7.86 12.66 17.40 
8.35 13.37 17.98 
8.87 14.07 18.68 
9.39 14.74 19.48 
9.93 15.37 20.41 
10.48 15.93 21.45 
11.02 16.41 22.60 
11.55 16.79 23.85 
12.06 17.03 25.20 
12.54 17.11 26.61 
12.97 17.03 28.06 
13.35 16.75 29.52 
13.65 16.29 30.95 
13.87 15.63 32.30 
14.00 14.79 33.55 
14.03 13.79 34.64 
13.95 12.66 35.56 
13.77 11.44 36.27 
13.49 10.16 36.77 
13.11 8.88 37.05 
12.64 7.63 37.13 
12.11 6.43 37.01 
11.51 5.32 36.72 
10.88 4.32 36.28 
10.21 3.44 35.73 
9.53 2.68 35.09 
8.84 2.03 34.38 
8.17 1.50 33.62 
7.51 1.08 32.84 
6.88 0.75 32.04 
6.29 0.51 31.23 
5.73 0.33 30.44 
5.21 0.22 29.65 
4.73 0.15 28.88 
4.29 0.13 28.13 
3.90 0.14 27.39 
3.54 0.17 26.68 
3.22 0.23 25.98 
2.94 0.29 25.30 
2.69 0.38 24.65 
2.48 0.47 24.01 
2.29 0.56 23.39 
2.13 0.67 22.79 
2.00 0.77 22.20 
1.89 0.88 21.63 
1.80 1.00 21.08 
1.72 1.11 20.55 
1.67 1.23 20.02 
1.64 1.35 19.52 
1.62 1.48 19.03 
1.61 1.61 18.55 
1.62 1.75 18.09 
1.64 1.90 17.64 
1.67 2.05 17.21 
1.71 2.22 16.79 
1.77 2.39 16.39 
1.84 2.58 16.00 
1.92 2.78 15.63 
2.01 3.00 15.28 
2.12 3.24 14.94 
2.24 3.49 14.62 
2.37 3.77 14.32 
2.51 4.06 14.03 
2.68 4.39 13.77 
2.86 4.74 13.53 
3.05 5.12 13.32 
3.27 5.53 13.14 
3.51 5.98 12.98 
3.77 6.47 12.87 
4.05 6.99 12.79 
4.36 7.56 12.75 
4.69 8.17 12.77 
5.05 8.83 12.84 
5.45 9.53 12.98 
5.87 10.27 13.19 
6.33 11.06 13.48 
6.82 11.88 13.87 
7.34 12.74 14.37 
7.90 13.63 14.98 
8.49 14.52 15.72 
9.10 15.41 16.61 
9.75 16.28 17.65 
10.41 17.10 18.84 
11.08 17.83 20.20 
11.75 18.46 21.72 
12.42 18.93 23.38 
13.05 19.21 25.16 
13.64 19.27 27.04 
14.17 19.08 28.96 
14.62 18.62 30.88 
14.96 17.87 32.74 
15.19 16.85 34.46 
15.29 15.58 36.00 
15.25 14.10 37.29 
15.06 12.48 38.30 
14.73 10.77 39.00 
14.27 9.05 39.40 
13.69 7.36 39.49 
13.01 5.77 39.32 
12.25 4.31 38.91 
11.43 3.01 38.31 
10.58 1.89 37.57 
9.70 0.95 36.72 
8.83 0.18 35.81 
7.98 -0.44 34.85 
7.15 -0.91 33.89 
6.37 -1.27 32.92 
5.63 -1.52 31.97 
4.94 -1.69 31.05 
4.30 -1.79 30.15 
3.72 -1.84 29.28 
3.19 -1.85 28.45 
2.71 -1.84 27.65 
2.28 -1.80 26.88 
1.89 -1.75 26.13 
1.55 -1.70 25.42 
1.24 -1.64 24.72 
0.97 -1.58 24.06 
0.73 -1.53 23.41 
0.52 -1.49 22.78 
0.33 -1.45 22.18 
0.16 -1.42 21.59 
0.01 -1.40 21.02 
-0.12 -1.39 20.47 
-0.24 -1.39 19.93 
-0.35 -1.40 19.41 
-0.45 -1.42 18.91 
-0.55 -1.46 18.42 
-0.64 -1.50 17.94 
-0.72 -1.56 17.48 
-0.80 -1.62 17.03 
-0.89 -1.70 16.60 
-0.97 -1.79 16.18 
-1.05 -1.89 15.77 
-1.14 -2.01 15.38 
-1.23 -2.14 15.00 
-1.32 -2.28 14.63 
-1.42 -2.45 14.28 
-1.52 -2.63 13.94 
-1.64 -2.82 13.61 
-1.76 -3.04 13.30 
-1.90 -3.28 13.01 
-2.04 -3.54 12.73 
-2.20 -3.83 12.48 
-2.37 -4.15 12.24 
-2.55 -4.50 12.02 
-2.76 -4.88 11.83 
-2.98 -5.29 11.66 
-3.22 -5.75 11.52 
-3.48 -6.24 11.42 
-3.77 -6.78 11.35 
-4.09 -7.36 11.32 
-4.43 -7.99 11.35 
-4.80 -8.68 11.43 
-5.20 -9.41 11.58 
-5.64 -10.20 11.80 
-6.12 -11.04 12.10 
-6.63 -11.92 12.50 
-7.17 -12.85 13.02 
-7.76 -13.81 13.66 
-8.38 -14.79 14.44 
-9.04 -15.78 15.37 
-9.73 -16.75 16.48 
-10.44 -17.68 17.76 
-11.17 -18.53 19.22 
-11.91 -19.26 20.87 
-12.64 -19.82 22.69 
-13.34 -20.19 24.66 
-14.00 -20.30 26.75 
-14.59 -20.12 28.90 
-15.10 -19.63 31.06 
-15.49 -18.80 33.15 
-15.75 -17.66 35.09 
-15.87 -16.23 36.81 
-15.82 -14.56 38.26 
-15.62 -12.72 39.37 
-15.25 -10.78 40.12 
-14.73 -8.83 40.52 
-14.07 -6.94 40.57 
-13.31 -5.17 40.32 
-12.45 -3.57 39.82 
-11.54 -2.16 39.11 
-10.59 -0.96 38.25 
-9.62 0.03 37.29 
-8.66 0.83 36.27 
-7.73 1.45 35.22 
-6.83 1.92 34.17 
-5.98 2.26 33.14 
-5.18 2.50 32.13 
-4.44 2.65 31.17 
-3.77 2.73 30.24 
-3.14 2.77 29.35 
-2.58 2.77 28.50 
-2.07 2.74 27.68 
-1.62 2.70 26.91 
-1.21 2.66 26.16 
-0.84 2.61 25.45 
-0.52 2.56 24.76 
-0.23 2.52 24.10 
0.03 2.49 23.46 
0.27 2.48 22.85 
0.48 2.47 22.26 
0.67 2.48 21.69 
0.84 2.51 21.13 
1.00 2.55 20.60 
1.15 2.60 20.09 
1.29 2.68 19.59 
1.43 2.77 19.11 
1.56 2.88 18.65 
1.69 3.00 18.21 
1.82 3.15 17.78 
1.96 3.31 17.37 
2.10 3.50 16.98 
2.24 3.71 16.61 
2.39 3.94 16.26 
2.55 4.19 15.93 
2.72 4.47 15.63 
2.90 4.77 15.34 
3.09 5.11 15.09 
3.30 5.47 14.86 
3.53 5.87 14.66 
3.77 6.29 14.49 
4.03 6.76 14.36 
4.32 7.26 14.27 
4.62 7.80 14.23 
4.95 8.38 14.23 
5.31 8.99 14.30 
5.69 9.65 14.43 
6.10 10.35 14.63 
6.54 11.07 14.91 
7.01 11.83 15.29 
7.50 12.62 15.76 
8.03 13.42 16.34 
8.58 14.22 17.05 
9.16 15.00 17.88 
9.75 15.76 18.84 
10.36 16.47 19.95 
10.97 17.09 21.19 
11.58 17.61 22.56 
12.17 17.99 24.06 
12.74 18.20 25.65 
13.26 18.22 27.31 
13.72 18.01 29.01 
14.11 17.57 30.69 
14.41 16.90 32.32 
14.61 16.00 33.82 
14.69 14.89 35.17 
14.64 13.61 36.31 
14.48 12.20 37.21 
14.19 10.72 37.85 
13.79 9.21 38.23 
13.28 7.73 38.36 
12.68 6.32 38.25 
12.01 5.01 37.93 
11.29 3.84 37.44 
10.53 2.81 36.81 
9.75 1.93 36.08 
8.97 1.19 35.27 
8.20 0.59 34.42 
7.45 0.12 33.54 
6.73 -0.24 32.65 
6.06 -0.50 31.77 
5.42 -0.69 30.90 
4.84 -0.81 30.05 
4.29 -0.88 29.22 
3.80 -0.90 28.41 
3.35 -0.89 27.64 
2.95 -0.86 26.88 
2.59 -0.81 26.15 
2.27 -0.75 25.44 
1.99 -0.68 24.76 
1.74 -0.61 24.10 
1.52 -0.53 23.45 
1.32 -0.46 22.83 
1.16 -0.39 22.22 
1.01 -0.32 21.63 
0.89 -0.25 21.06 
0.78 -0.19 20.51 
0.69 -0.13 19.97 
0.62 -0.08 19.44 
0.56 -0.02 18.93 
0.50 0.02 18.43 
0.46 0.07 17.94 
0.42 0.12 17.47 
0.40 0.16 17.01 
0.38 0.20 16.57 
0.36 0.24 16.13 
0.35 0.28 15.71 
0.35 0.32 15.30 
0.35 0.36 14.89 
0.35 0.41 14.50 
0.36 0.45 14.12 
0.37 0.50 13.75 
0.38 0.55 13.39 
0.40 0.60 13.04 
0.42 0.65 12.70 
0.45 0.71 12.37 
0.48 0.78 12.05 
0.51 0.85 11.74 
0.54 0.93 11.43 
0.58 1.01 11.14 
0.63 1.11 10.85 
0.68 1.21 10.57 
0.74 1.32 10.30 
0.80 1.44 10.04 
0.86 1.58 9.79 
0.94 1.72 9.55 
1.02 1.89 9.31 
1.11 2.07 9.09 
1.21 2.27 8.87 
1.32 2.49 8.67 
1.45 2.73 8.48 
1.58 3.00 8.30 
1.73 3.30 8.13 
1.90 3.62 7.98 
2.08 3.98 7.84 
2.28 4.38 7.73 
2.50 4.82 7.63 
2.74 5.30 7.56 
3.01 5.84 7.52 
3.31 6.42 7.51 
3.64 7.07 7.55 
4.00 7.77 7.63 
4.39 8.54 7.76 
4.83 9.38 7.97 
5.30 10.29 8.25 
5.82 11.27 8.62 
6.39 12.32 9.11 
7.01 13.43 9.72 
7.68 14.61 10.48 
8.40 15.83 11.41 
9.16 17.07 12.54 
9.97 18.31 13.88 
10.83 19.51 15.45 
11.71 20.62 17.28 
12.60 21.58 19.36 
13.50 22.34 21.68 
14.36 22.82 24.22 
15.18 22.95 26.92 
15.91 22.67 29.72 
16.52 21.94 32.52 
16.98 20.74 35.19 
17.26 19.09 37.64 
17.34 17.05 39.74 
17.20 14.71 41.41 
16.84 12.19 42.58 
16.27 9.60 43.24 
15.52 7.07 43.41 
14.60 4.70 43.14 
13.55 2.58 42.51 
12.41 0.73 41.60 
11.22 -0.82 40.50 
10.02 -2.07 39.28 
8.82 -3.04 38.01 
7.65 -3.78 36.73 
6.54 -4.32 35.48 
5.48 -4.69 34.28 
4.50 -4.92 33.14 
3.60 -5.06 32.07 
2.77 -5.12 31.07 
2.02 -5.13 30.13 
1.34 -5.11 29.25 
0.73 -5.07 28.43 
0.18 -5.02 27.66 
-0.31 -4.97 26.94 
-0.76 -4.93 26.25 
-1.15 -4.90 25.61 
-1.51 -4.89 25.00 
-1.83 -4.89 24.42 
-2.12 -4.92 23.88 
-2.39 -4.97 23.36 
-2.64 -5.04 22.87 
-2.87 -5.14 22.40 
-3.09 -5.26 21.97 
-3.31 -5.41 21.56 
-3.52 -5.58 21.18 
-3.72 -5.78 20.82 
-3.93 -6.00 20.50 
-4.14 -6.25 20.20 
-4.35 -6.52 19.94 
-4.57 -6.82 19.71 
-4.80 -7.14 19.51 
-5.04 -7.49 19.35 
-5.29 -7.86 19.23 
-5.55 -8.26 19.16 
-5.83 -8.68 19.13 
-6.12 -9.12 19.15 
-6.43 -9.58 19.23 
-6.75 -10.06 19.36 
-7.09 -10.55 19.56 
-7.44 -11.04 19.81 
-7.81 -11.54 20.14 
-8.19 -12.04 20.54 
-8.58 -12.52 21.02 
-8.98 -12.98 21.57 
-9.38 -13.41 22.20 
-9.78 -13.80 22.90 
-10.18 -14.13 23.68 
-10.57 -14.39 24.51 
-10.94 -14.57 25.41 
-11.29 -14.66 26.34 
-11.61 -14.65 27.31 
-11.90 -14.53 28.28 
-12.14 -14.29 29.25 
-12.33 -13.94 30.19 
-12.46 -13.48 31.07 
-12.53 -12.91 31.88 
-12.53 -12.25 32.60 
-12.47 -11.52 33.21 
-12.34 -10.73 33.70 
-12.15 -9.90 34.06 
-11.90 -9.07 34.29 
-11.59 -8.23 34.39 
-11.23 -7.43 34.36 
-10.83 -6.66 34.22 
-10.40 -5.95 33.98 
-9.94 -5.30 33.65 
-9.47 -4.72 33.25 
-8.99 -4.21 32.78 
-8.52 -3.78 32.26 
-8.05 -3.41 31.71 
-7.59 -3.11 31.12 
-7.15 -2.87 30.52 
-6.74 -2.69 29.91 
-6.34 -2.56 29.29 
-5.98 -2.47 28.67 
-5.64 -2.43 28.06 
-5.34 -2.42 27.45 
-5.06 -2.44 26.85 
-4.81 -2.48 26.27 
-4.59 -2.55 25.69 
-4.40 -2.64 25.13 
-4.24 -2.75 24.58 
-4.11 -2.88 24.05 
-4.00 -3.02 23.54 
-3.91 -3.17 23.04 
-3.85 -3.34 22.56 
-3.81 -3.53 22.09 
-3.79 -3.72 21.65 
-3.80 -3.93 21.22 
-3.82 -4.16 20.81 
-3.86 -4.40 20.43 
-3.93 -4.66 20.07 
-4.01 -4.93 19.73 
-4.11 -5.22 19.41 
-4.23 -5.53 19.12 
-4.37 -5.86 18.86 
-4.53 -6.21 18.63 
-4.71 -6.59 18.43 
-4.91 -6.98 18.27 
-5.12 -7.40 18.14 
-5.36 -7.85 18.06 
-5.62 -8.31 18.02 
-5.90 -8.80 18.03 
-6.20 -9.31 18.10 
-6.52 -9.84 18.22 
-6.86 -10.39 18.41 
-7.23 -10.95 18.67 
-7.61 -11.52 19.00 
-8.01 -12.09 19.41 
-8.42 -12.65 19.90 
-8.85 -13.19 20.48 
-9.29 -13.71 21.15 
-9.73 -14.19 21.90 
-10.18 -14.61 22.74 
-10.62 -14.96 23.66 
-11.05 -15.23 24.65 
-11.45 -15.39 25.70 
-11.83 -15.44 26.80 
-12.17 -15.36 27.92 
-12.47 -15.15 29.04 
-12.71 -14.80 30.14 
-12.88 -14.31 31.19 
-12.99 -13.70 32.16 
-13.02 -12.96 33.02 
-12.98 -12.14 33.77 
-12.85 -11.23 34.37 
-12.65 -10.28 34.82 
-12.38 -9.31 35.11 
-12.04 -8.34 35.25 
-11.65 -7.41 35.25 
-11.20 -6.51 35.10 
-10.71 -5.69 34.84 
-10.20 -4.94 34.47 
-9.66 -4.27 34.01 
-9.12 -3.69 33.49 
-8.58 -3.20 32.91 
-8.05 -2.79 32.28 
-7.53 -2.45 31.64 
-7.03 -2.19 30.97 
-6.56 -1.99 30.29 
-6.12 -1.84 29.62 
-5.71 -1.75 28.94 
-5.33 -1.70 28.27 
-4.98 -1.68 27.62 
-4.67 -1.70 26.97 
-4.39 -1.75 26.34 
-4.14 -1.81 25.72 
-3.92 -1.90 25.11 
-3.73 -2.00 24.53 
-3.57 -2.12 23.96 
-3.44 -2.25 23.40 
-3.33 -2.39 22.86 
-3.25 -2.54 22.34 
-3.19 -2.70 21.84 
-3.15 -2.88 21.35 
-3.14 -3.07 20.88 
-3.14 -3.27 20.43 
-3.16 -3.48 20.00 
-3.20 -3.70 19.58 
-3.26 -3.94 19.19 
-3.34 -4.20 18.82 
-3.43 -4.47 18.47 
-3.55 -4.76 18.14 
-3.68 -5.08 17.84 
-3.83 -5.41 17.56 
-3.99 -5.77 17.31 
-4.18 -6.15 17.10 
-4.39 -6.56 16.92 
-4.62 -6.99 16.77 
-4.86 -7.45 16.67 
-5.13 -7.94 16.61 
-5.43 -8.46 16.60 
-5.74 -9.01 16.65 
-6.08 -9.59 16.75 
-6.44 -10.19 16.92 
-6.83 -10.81 17.16 
-7.24 -11.45 17.48 
-7.67 -12.10 17.89 
-8.12 -12.76 18.39 
-8.60 -13.40 18.98 
-9.08 -14.03 19.68 
-9.58 -14.63 20.48 
-10.09 -15.18 21.39 
-10.60 -15.65 22.40 
-11.10 -16.04 23.51 
-11.58 -16.32 24.71 
-12.04 -16.47 25.97 
-12.47 -16.48 27.28 
-12.84 -16.32 28.61 
-13.16 -15.99 29.94 
-13.40 -15.49 31.21 
-13.57 -14.82 32.41 
-13.65 -14.00 33.50 
-13.64 -13.05 34.44 
-13.53 -11.99 35.21 
-13.33 -10.87 35.80 
-13.04 -9.71 36.20 
-12.67 -8.55 36.41 
-12.22 -7.42 36.43 
-11.71 -6.35 36.28 
-11.15 -5.36 35.99 
-10.56 -4.46 35.56 
-9.94 -3.67 35.04 
-9.31 -2.99 34.43 
-8.68 -2.41 33.77 
-8.06 -1.94 33.06 
-7.46 -1.56 32.32 
-6.88 -1.26 31.57 
-6.33 -1.04 30.81 
-5.82 -0.88 30.06 
-5.35 -0.78 29.31 
-4.91 -0.72 28.58 
-4.51 -0.70 27.86 
-4.15 -0.72 27.16 
-3.82 -0.76 26.47 
-3.53 -0.82 25.80 
-3.28 -0.89 25.15 
-3.06 -0.99 24.52 
-2.86 -1.09 23.91 
-2.70 -1.20 23.31 
-2.56 -1.32 22.73 
-2.45 -1.44 22.16 
-2.36 -1.57 21.62 
-2.29 -1.71 21.08 
-2.24 -1.86 20.57 
-2.21 -2.01 20.07 
-2.20 -2.17 19.59 
-2.21 -2.33 19.12 
-2.23 -2.51 18.67 
-2.26 -2.70 18.24 
-2.31 -2.90 17.82 
-2.38 -3.11 17.42 
-2.46 -3.34 17.04 
-2.56 -3.59 16.68 
-2.67 -3.85 16.33 
-2.79 -4.13 16.01 
-2.94 -4.44 15.71 
-3.09 -4.77 15.44 
-3.27 -5.12 15.18 
-3.46 -5.50 14.96 
-3.68 -5.92 14.77 
-3.91 -6.36 14.61 
-4.17 -6.84 14.49 
-4.45 -7.35 14.41 
-4.75 -7.90 14.38 
-5.08 -8.49 14.39 
-5.43 -9.11 14.47 
-5.81 -9.77 14.61 
-6.22 -10.47 14.83 
-6.66 -11.20 15.13 
-7.13 -11.96 15.52 
-7.63 -12.74 16.01 
-8.15 -13.53 16.61 
-8.70 -14.32 17.33 
-9.27 -15.09 18.18 
-9.86 -15.83 19.17 
-10.47 -16.51 20.28 
-11.07 -17.11 21.54 
-11.67 -17.59 22.92 
-12.25 -17.93 24.42 
-12.80 -18.10 26.00 
-13.31 -18.07 27.65 
-13.75 -17.83 29.32 
-14.12 -17.35 30.97 
-14.39 -16.64 32.55 
-14.56 -15.71 34.01 
-14.62 -14.59 35.30 
-14.55 -13.30 36.38 
-14.37 -11.90 37.22 
-14.06 -10.43 37.81 
-13.64 -8.95 38.14 
-13.13 -7.50 38.22 
-12.52 -6.12 38.08 
-11.85 -4.86 37.74 
-11.13 -3.72 37.23 
-10.38 -2.73 36.59 
-9.61 -1.89 35.86 
-8.84 -1.18 35.05 
-8.08 -0.61 34.20 
-7.35 -0.16 33.33 
-6.65 0.18 32.45 
-5.98 0.43 31.58 
-5.36 0.60 30.72 
-4.79 0.71 29.88 
-4.26 0.77 29.06 
-3.78 0.79 28.26 
-3.35 0.78 27.49 
-2.96 0.75 26.74 
-2.61 0.69 26.02 
-2.30 0.63 25.32 
-2.02 0.56 24.64 
-1.78 0.48 23.98 
-1.57 0.41 23.34 
-1.38 0.33 22.73 
-1.22 0.26 22.12 
-1.09 0.18 21.54 
-0.97 0.11 20.97 
-0.87 0.04 20.42 
-0.79 -0.02 19.88 
-0.72 -0.08 19.36 
-0.66 -0.14 18.85 
-0.61 -0.20 18.35 
-0.58 -0.26 17.87 
-0.55 -0.31 17.40 
-0.53 -0.37 16.95 
-0.52 -0.42 16.50 
-0.51 -0.48 16.07 
-0.51 -0.54 15.65 
-0.52 -0.59 15.24 
-0.53 -0.66 14.84 
-0.54 -0.72 14.46 
-0.56 -0.79 14.08 
-0.59 -0.86 13.72 
-0.62 -0.94 13.36 
-0.65 -1.02 13.01 
-0.69 -1.11 12.68 
-0.74 -1.21 12.35 
-0.79 -1.32 12.04 
-0.84 -1.44 11.73 
-0.90 -1.57 11.44 
-0.97 -1.71 11.15 
-1.05 -1.86 10.88 
-1.14 -2.03 10.61 
-1.23 -2.21 10.36 
-1.33 -2.42 10.11 
-1.45 -2.64 9.88 
-1.57 -2.89 9.66 
-1.71 -3.16 9.46 
-1.86 -3.46 9.27 
-2.03 -3.79 9.09 
-2.22 -4.16 8.94 
-2.42 -4.56 8.80 
-2.65 -5.00 8.69 
-2.89 -5.48 8.60 
-3.16 -6.01 8.55 
-3.46 -6.59 8.53 
-3.79 -7.23 8.55 
-4.15 -7.92 8.62 
-4.55 -8.68 8.75 
-4.98 -9.50 8.95 
-5.45 -10.39 9.23 
-5.97 -11.34 9.60 
-6.53 -12.36 10.07 
-7.13 -13.43 10.68 
-7.79 -14.55 11.43 
-8.49 -15.71 12.34 
-9.23 -16.89 13.44 
-10.02 -18.05 14.75 
-10.84 -19.17 16.28 
-11.68 -20.19 18.04 
-12.53 -21.07 20.03 
-13.38 -21.75 22.24 
-14.20 -22.16 24.65 
-14.96 -22.24 27.20 
-15.64 -21.94 29.83 
-16.21 -21.22 32.44 
-16.64 -20.07 34.94 
-16.89 -18.52 37.22 
-16.96 -16.61 39.18 
-16.82 -14.43 40.74 
-16.48 -12.07 41.85 
-15.94 -9.66 42.49 
-15.23 -7.29 42.68 
-14.36 -5.07 42.45 
-13.38 -3.06 41.89 
-12.31 -1.30 41.06 
-11.19 0.18 40.05 
-10.05 1.40 38.91 
-8.91 2.36 37.71 
-7.80 3.09 36.49 
-6.74 3.63 35.29 
-5.73 4.01 34.13 
-4.79 4.26 33.01 
-3.92 4.41 31.96 
-3.12 4.49 30.96 
-2.40 4.52 30.02 
-1.74 4.50 29.14 
-1.15 4.47 28.31 
-0.61 4.42 27.53 
-0.14 4.38 26.79 
0.29 4.34 26.09 
0.67 4.30 25.42 
1.02 4.29 24.79 
1.33 4.28 24.19 
1.61 4.30 23.61 
1.87 4.34 23.06 
2.11 4.40 22.54 
2.33 4.48 22.05 
2.54 4.59 21.58 
2.74 4.72 21.13 
2.93 4.87 20.71 
3.13 5.05 20.31 
3.32 5.25 19.94 
3.51 5.48 19.60 
3.71 5.73 19.28 
3.92 6.01 18.99 
4.13 6.32 18.74 
4.36 6.65 18.52 
4.59 7.01 18.33 
4.84 7.40 18.18 
5.10 7.81 18.08 
5.38 8.25 18.02 
5.68 8.72 18.01 
5.99 9.21 18.05 
6.32 9.73 18.15 
6.67 10.26 18.31 
7.04 10.81 18.54 
7.43 11.38 18.85 
7.83 11.94 19.23 
8.25 12.51 19.69 
8.68 13.06 20.24 
9.12 13.59 20.88 
9.57 14.08 21.61 
10.02 14.53 22.42 
10.47 14.90 23.32 
10.91 15.20 24.30 
11.33 15.40 25.34 
11.72 15.49 26.43 
12.08 15.46 27.55 
12.39 15.29 28.69 
12.65 14.98 29.80 
12.85 14.53 30.88 
12.99 13.95 31.88 
13.05 13.25 32.79 
13.03 12.44 33.58 
12.93 11.55 34.24 
12.75 10.61 34.74 
12.50 9.63 35.09 
12.18 8.65 35.28 
11.80 7.69 35.32 
11.36 6.78 35.22 
10.88 5.92 34.99 
10.37 5.14 34.64 
9.84 4.44 34.21 
9.30 3.83 33.70 
8.75 3.31 33.13 
8.21 2.87 32.52 
7.68 2.50 31.87 
7.18 2.22 31.20 
6.69 2.00 30.53 
6.24 1.84 29.85 
5.81 1.73 29.17 
5.42 1.66 28.49 
5.06 1.64 27.83 
4.74 1.65 27.18 
4.44 1.68 26.54 
4.18 1.74 25.91 
3.96 1.82 25.30 
3.76 1.92 24.71 
3.59 2.03 24.13 
3.45 2.16 23.56 
3.33 2.29 23.02 
3.24 2.44 22.49 
3.17 2.60 21.98 
3.12 2.77 21.48 
3.10 2.95 21.00 
3.09 3.15 20.55 
3.11 3.35 20.10 
3.14 3.57 19.68 
3.19 3.80 19.28 
3.26 4.05 18.90 
3.35 4.32 18.54 
3.46 4.60 18.20 
3.58 4.90 17.88 
3.72 5.23 17.60 
3.88 5.57 17.34 
4.06 5.94 17.10 
4.26 6.34 16.91 
4.48 6.76 16.74 
4.72 7.21 16.62 
4.98 7.69 16.54 
5.26 8.20 16.51 
5.56 8.74 16.52 
5.89 9.30 16.60 
6.25 9.89 16.74 
6.62 10.51 16.94 
7.02 11.15 17.23 
7.45 11.80 17.59 
7.89 12.46 18.05 
8.36 13.12 18.60 
8.84 13.76 19.25 
9.34 14.38 20.01 
9.85 14.96 20.87 
10.36 15.48 21.84 
10.87 15.92 22.91 
11.37 16.26 24.08 
11.85 16.48 25.32 
12.29 16.56 26.63 
12.70 16.48 27.97 
13.05 16.24 29.31 
13.33 15.82 30.63 
13.54 15.22 31.88 
13.67 14.47 33.04 
13.70 13.56 34.06 
13.64 12.54 34.93 
13.48 11.43 35.62 
13.23 10.27 36.11 
12.89 9.09 36.41 
12.47 7.93 36.52 
11.99 6.82 36.45 
11.44 5.78 36.21 
10.86 4.83 35.84 
10.24 3.98 35.36 
9.61 3.24 34.78 
8.97 2.61 34.13 
8.34 2.09 33.44 
7.73 1.66 32.70 
7.13 1.32 31.95 
6.57 1.07 31.19 
6.03 0.88 30.43 
5.54 0.75 29.68 
5.08 0.68 28.93 
4.66 0.64 28.20 
4.27 0.64 27.49 
3.93 0.67 26.79 
3.62 0.72 26.11 
3.35 0.79 25.45 
3.11 0.88 24.81 
2.90 0.97 24.18 
2.72 1.08 23.58 
2.57 1.19 22.99 
2.45 1.31 22.41 
2.34 1.44 21.85 
2.26 1.57 21.31 
2.21 1.71 20.79 
2.16 1.85 20.28 
2.14 2.01 19.79 
2.14 2.17 19.31 
2.15 2.34 18.85 
2.17 2.51 18.41 
2.22 2.70 17.98 
2.27 2.90 17.57 
2.34 3.12 17.17 
2.43 3.35 16.80 
2.53 3.60 16.44 
2.64 3.86 16.10 
2.77 4.15 15.79 
2.92 4.46 15.49 
3.08 4.79 15.22 
3.26 5.15 14.98 
3.46 5.54 14.76 
3.68 5.96 14.57 
3.91 6.41 14.42 
4.17 6.89 14.31 
4.46 7.41 14.23 
4.77 7.97 14.21 
5.10 8.57 14.24 
5.46 9.20 14.33 
5.85 9.88 14.48 
6.27 10.59 14.71 
6.71 11.33 15.03 
7.19 12.10 15.43 
7.69 12.89 15.95 
8.23 13.69 16.57 
8.79 14.49 17.32 
9.37 15.27 18.20 
9.97 16.02 19.21 
10.57 16.70 20.36 
11.19 17.29 21.65 
11.79 17.76 23.07 
12.38 18.08 24.60 
12.93 18.23 26.23 
13.43 18.17 27.91 
13.87 17.89 29.60 
14.23 17.37 31.27 
14.49 16.61 32.86 
14.65 15.63 34.32 
14.69 14.46 35.60 
14.60 13.13 36.65 
14.39 11.68 37.47 
14.06 10.18 38.02 
13.62 8.68 38.31 
13.08 7.22 38.34 
12.45 5.84 38.16 
11.76 4.58 37.78 
11.02 3.46 37.23 
10.25 2.48 36.56 
9.47 1.65 35.80 
8.69 0.96 34.98 
7.93 0.41 34.11 
7.19 -0.02 33.23 
6.49 -0.34 32.34 
5.83 -0.58 31.46 
5.21 -0.74 30.60 
4.64 -0.84 29.75 
4.11 -0.89 28.93 
3.64 -0.90 28.14 
3.21 -0.88 27.37 
2.82 -0.85 26.62 
2.47 -0.79 25.90 
2.16 -0.73 25.20 
1.89 -0.66 24.52 
1.65 -0.58 23.87 
1.44 -0.51 23.23 
1.26 -0.44 22.61 
1.10 -0.37 22.01 
0.97 -0.30 21.43 
0.85 -0.23 20.86 
0.75 -0.17 20.31 
0.67 -0.11 19.78 
0.59 -0.06 19.26 
0.53 -0.01 18.75 
0.48 0.04 18.26 
0.44 0.09 17.78 
0.41 0.13 17.31 
0.39 0.17 16.85 
0.37 0.21 16.41 
0.36 0.25 15.98 
0.35 0.29 15.56 
0.34 0.33 15.15 
0.35 0.37 14.76 
0.35 0.42 14.37 
0.36 0.46 13.99 
0.37 0.51 13.63 
0.39 0.56 13.27 
0.41 0.61 12.92 
0.43 0.67 12.58 
0.45 0.73 12.26 
0.48 0.80 11.94 
0.52 0.87 11.63 
0.55 0.95 11.33 
0.60 1.04 11.03 
0.64 1.13 10.75 
0.69 1.24 10.47 
0.75 1.35 10.21 
0.81 1.48 9.95 
0.88 1.62 9.70 
0.96 1.77 9.46 
1.05 1.94 9.23 
1.14 2.12 9.01 
1.24 2.33 8.80 
1.36 2.55 8.60 
1.48 2.80 8.41 
1.62 3.08 8.23 
1.77 3.38 8.07 
1.94 3.72 7.92 
2.13 4.09 7.79 
2.34 4.50 7.68 
2.56 4.95 7.60 
2.81 5.45 7.53 
3.09 6.00 7.50 
3.40 6.60 7.51 
3.73 7.26 7.55 
4.10 7.98 7.65 
4.51 8.77 7.80 
4.96 9.63 8.03 
5.44 10.56 8.33 
5.98 11.56 8.74 
6.56 12.63 9.26 
7.19 13.76 9.91 
7.88 14.95 10.71 
8.61 16.18 11.70 
9.39 17.43 12.88 
10.21 18.66 14.29 
11.07 19.84 15.94 
11.96 20.91 17.84 
12.86 21.83 19.99 
13.75 22.52 22.38 
14.60 22.90 24.97 
15.40 22.92 27.71 
16.10 22.52 30.52 
16.67 21.65 33.30 
17.08 20.32 35.92 
17.31 18.55 38.29 
17.33 16.42 40.27 
17.13 14.01 41.80 
16.71 11.45 42.83 
16.08 8.87 43.35 
15.27 6.37 43.39 
14.31 4.07 43.01 
13.24 2.01 42.29 
12.08 0.25 41.31 
10.88 -1.21 40.17 
9.67 -2.38 38.93 
8.48 -3.29 37.65 
7.33 -3.96 36.38 
6.23 -4.45 35.14 
5.19 -4.77 33.95 
4.23 -4.98 32.83 
3.35 -5.09 31.78 
2.54 -5.14 30.80 
1.81 -5.14 29.88 
1.15 -5.11 29.01 
0.56 -5.06 28.21 
0.03 -5.01 27.45 
-0.45 -4.97 26.74 
-0.88 -4.93 26.07 
-1.26 -4.90 25.44 
-1.61 -4.90 24.84 
-1.92 -4.91 24.27 
-2.21 -4.94 23.73 
-2.47 -5.00 23.22 
-2.71 -5.08 22.74 
-2.94 -5.18 22.28 
-3.16 -5.31 21.85 
-3.37 -5.46 21.45 
-3.58 -5.64 21.08 
-3.79 -5.85 20.73 
-3.99 -6.08 20.42 
-4.20 -6.33 20.13 
-4.42 -6.61 19.88 
-4.64 -6.92 19.66 
-4.88 -7.25 19.47 
-5.12 -7.60 19.33 
-5.37 -7.98 19.22 
-5.64 -8.39 19.16 
-5.92 -8.81 19.15 
-6.22 -9.26 19.18 
-6.53 -9.72 19.28 
-6.86 -10.20 19.43 
-7.20 -10.69 19.64 
-7.56 -11.19 19.92 
-7.93 -11.69 20.27 
-8.31 -12.18 20.69 
-8.70 -12.66 21.19 
-9.10 -13.11 21.77 
-9.50 -13.53 22.42 
-9.90 -13.90 23.14 
-10.30 -14.21 23.93 
-10.68 -14.45 24.79 
-11.05 -14.60 25.69 
-11.39 -14.66 26.64 
-11.70 -14.61 27.61 
-11.97 -14.46 28.58 
-12.20 -14.19 29.54 
-12.37 -13.80 30.46 
-12.48 -13.31 31.32 
-12.53 -12.71 32.10 
-12.52 -12.03 32.79 
-12.43 -11.28 33.36 
-12.28 -10.48 33.81 
-12.07 -9.65 34.13 
-11.80 -8.81 34.32 
-11.48 -7.99 34.38 
-11.11 -7.19 34.32 
-10.70 -6.44 34.15 
-10.26 -5.75 33.88 
-9.80 -5.12 33.53 
-9.33 -4.57 33.10 
-8.85 -4.08 32.62 
-8.38 -3.67 32.09 
-7.91 -3.32 31.53 
-7.46 -3.04 30.94 
-7.03 -2.82 30.33 
-6.62 -2.66 29.72 
-6.24 -2.54 29.10 
-5.88 -2.47 28.48 
-5.55 -2.43 27.87 
-5.26 -2.43 27.27 
-4.99 -2.46 26.67 
-4.75 -2.51 26.09 
-4.54 -2.59 25.52 
-4.36 -2.68 24.97 
-4.21 -2.80 24.42 
-4.08 -2.93 23.90 
-3.98 -3.07 23.39 
-3.90 -3.23 22.90 
-3.84 -3.41 22.42 
-3.81 -3.59 21.96 
-3.80 -3.80 21.52 
-3.81 -4.01 21.10 
-3.84 -4.24 20.70 
-3.89 -4.49 20.32 
-3.96 -4.75 19.97 
-4.05 -5.03 19.64 
-4.15 -5.33 19.33 
-4.28 -5.64 19.05 
-4.43 -5.98 18.80 
-4.59 -6.34 18.58 
-4.78 -6.72 18.39 
-4.98 -7.12 18.24 
-5.20 -7.55 18.13 
-5.45 -8.00 18.06 
-5.71 -8.47 18.04 
-6.00 -8.97 18.07 
-6.31 -9.48 18.15 
-6.64 -10.02 18.30 
-6.98 -10.57 18.51 
-7.35 -11.13 18.79 
-7.74 -11.70 19.14 
-8.14 -12.27 19.58 
-8.56 -12.82 20.10 
-9.00 -13.36 20.70 
-9.44 -13.86 21.40 
-9.88 -14.32 22.18 
-10.32 -14.72 23.04 
-10.76 -15.05 23.99 
-11.18 -15.28 25.00 
-11.58 -15.41 26.06 
-11.94 -15.42 27.17 
-12.27 -15.30 28.29 
-12.54 -15.04 29.40 
-12.76 -14.64 30.49 
-12.92 -14.11 31.51 
-13.00 -13.46 32.44 
-13.01 -12.69 33.27 
-12.94 -11.84 33.97 
-12.79 -10.92 34.52 
-12.57 -9.96 34.92 
-12.27 -8.99 35.16 
-11.91 -8.04 35.25 
-11.50 -7.11 35.20 
-11.04 -6.24 35.01 
-10.54 -5.44 34.71 
-10.02 -4.72 34.32 
-9.49 -4.08 33.84 
-8.94 -3.53 33.29 
-8.41 -3.07 32.70 
-7.88 -2.68 32.07 
-7.37 -2.37 31.41 
-6.88 -2.13 30.74 
-6.42 -1.95 30.07 
-5.99 -1.82 29.39 
-5.59 -1.74 28.72 
-5.22 -1.70 28.06 
-4.88 -1.70 27.40 
-4.58 -1.73 26.76 
-4.31 -1.78 26.13 
-4.07 -1.85 25.52 
-3.87 -1.94 24.92 
-3.69 -2.05 24.34 
-3.54 -2.17 23.78 
-3.41 -2.30 23.23 
-3.32 -2.45 22.70 
-3.24 -2.61 22.18 
-3.19 -2.77 21.68 
-3.16 -2.95 21.20 
-3.15 -3.14 20.74 
-3.16 -3.35 20.29 
-3.19 -3.56 19.87 
-3.23 -3.80 19.46 
-3.30 -4.04 19.07 
-3.38 -4.30 18.71 
-3.48 -4.58 18.37 
-3.60 -4.88 18.05 
-3.74 -5.20 17.76 
-3.89 -5.55 17.49 
-4.07 -5.91 17.26 
-4.26 -6.30 17.05 
-4.48 -6.72 16.89 
-4.71 -7.16 16.76 
-4.97 -7.64 16.67 
-5.25 -8.14 16.63 
-5.55 -8.67 16.64 
-5.87 -9.22 16.70 
-6.22 -9.81 16.83 
-6.59 -10.41 17.03 
-6.98 -11.04 17.30 
-7.40 -11.69 17.65 
-7.84 -12.34 18.09 
-8.30 -12.99 18.62 
-8.78 -13.63 19.25 
-9.27 -14.25 19.99 
-9.77 -14.83 20.83 
-10.28 -15.35 21.77 
-10.78 -15.79 22.82 
-11.28 -16.14 23.96 
-11.75 -16.37 25.18 
-12.20 -16.47 26.46 
-12.60 -16.42 27.78 
-12.96 -16.20 29.10 
-13.25 -15.81 30.41 
-13.47 -15.24 31.66 
-13.60 -14.52 32.81 
-13.65 -13.65 33.85 
-13.60 -12.66 34.73 
-13.46 -11.58 35.43 
-13.23 -10.44 35.95 
-12.90 -9.28 36.28 
-12.50 -8.13 36.41 
-12.03 -7.02 36.37 
-11.51 -5.98 36.17 
-10.93 -5.03 35.83 
-10.33 -4.17 35.37 
-9.71 -3.42 34.81 
-9.08 -2.78 34.18 
-8.45 -2.24 33.50 
-7.84 -1.81 32.78 
-7.25 -1.46 32.04 
-6.68 -1.19 31.28 
-6.15 -0.99 30.53 
-5.65 -0.85 29.78 
-5.19 -0.77 29.04 
-4.77 -0.73 28.31 
-4.38 -0.72 27.60 
-4.03 -0.75 26.90 
-3.72 -0.79 26.23 
-3.45 -0.86 25.56 
-3.21 -0.94 24.92 
-3.00 -1.04 24.30 
-2.81 -1.14 23.69 
-2.66 -1.26 23.10 
-2.53 -1.38 22.52 
-2.43 -1.51 21.97 
-2.35 -1.64 21.42 
-2.29 -1.78 20.90 
-2.25 -1.93 20.39 
-2.22 -2.09 19.90 
-2.22 -2.25 19.42 
-2.23 -2.42 18.96 
-2.26 -2.61 18.52 
-2.30 -2.80 18.09 
-2.36 -3.01 17.68 
-2.43 -3.23 17.29 
-2.52 -3.46 16.92 
-2.62 -3.72 16.56 
-2.74 -3.99 16.23 
-2.87 -4.28 15.92 
-3.02 -4.60 15.63 
-3.19 -4.94 15.36 
-3.37 -5.30 15.12 
-3.57 -5.70 14.91 
-3.80 -6.13 14.74 
-4.04 -6.58 14.59 
-4.30 -7.08 14.49 
-4.59 -7.61 14.43 
-4.91 -8.17 14.42 
-5.25 -8.78 14.47 
-5.61 -9.42 14.57 
-6.01 -10.09 14.75 
-6.43 -10.81 15.00 
-6.88 -11.55 15.34 
-7.36 -12.31 15.78 
-7.87 -13.10 16.32 
-8.41 -13.89 16.97 
-8.97 -14.67 17.75 
-9.55 -15.43 18.66 
-10.14 -16.14 19.70 
-10.74 -16.78 20.88 
-11.35 -17.32 22.19 
-11.94 -17.74 23.62 
-12.50 -18.00 25.16 
-13.03 -18.08 26.77 
-13.51 -17.95 28.43 
-13.91 -17.60 30.09 
-14.24 -17.02 31.71 
-14.47 -16.21 33.23 
-14.58 -15.19 34.61 
-14.59 -13.99 35.80 
-14.46 -12.65 36.77 
-14.22 -11.22 37.49 
-13.87 -9.74 37.96 
-13.40 -8.27 38.17 
-12.84 -6.86 38.15 
-12.21 -5.54 37.91 
-11.52 -4.34 37.49 
-10.78 -3.27 36.92 
-10.02 -2.35 36.24 
-9.25 -1.57 35.47 
-8.49 -0.93 34.65 
-7.74 -0.42 33.79 
-7.03 -0.02 32.91 
-6.35 0.27 32.04 
-5.70 0.49 31.17 
-5.11 0.63 30.32 
-4.56 0.72 29.49 
-4.05 0.76 28.69 
-3.59 0.76 27.90 
-3.18 0.74 27.14 
-2.81 0.69 26.41 
-2.48 0.64 25.70 
-2.19 0.57 25.01 
-1.93 0.49 24.34 
-1.70 0.42 23.69 
-1.50 0.34 23.06 
-1.33 0.26 22.45 
-1.18 0.19 21.85 
-1.06 0.11 21.28 
-0.95 0.04 20.72 
-0.86 -0.02 20.17 
-0.78 -0.09 19.64 
-0.72 -0.15 19.13 
-0.67 -0.22 18.62 
-0.63 -0.28 18.13 
-0.60 -0.33 17.66 
-0.57 -0.39 17.20 
-0.56 -0.45 16.75 
-0.55 -0.51 16.31 
-0.55 -0.57 15.88 
-0.56 -0.63 15.47 
-0.57 -0.70 15.06 
-0.58 -0.76 14.67 
-0.60 -0.84 14.29 
-0.63 -0.91 13.92 
-0.66 -1.00 13.56 
-0.70 -1.08 13.21 
-0.74 -1.18 12.87 
-0.78 -1.28 12.54 
-0.84 -1.40 12.22 
-0.90 -1.52 11.91 
-0.96 -1.66 11.61 
-1.04 -1.80 11.32 
-1.12 -1.97 11.05 
-1.21 -2.14 10.78 
-1.30 -2.34 10.52 
-1.41 -2.55 10.28 
-1.53 -2.79 10.05 
-1.66 -3.05 9.83 
-1.81 -3.33 9.63 
-1.97 -3.65 9.44 
-2.15 -3.99 9.27 
-2.34 -4.37 9.12 
-2.55 -4.79 8.99 
-2.79 -5.25 8.88 
-3.05 -5.75 8.81 
-3.33 -6.31 8.76 
-3.64 -6.91 8.76 
-3.98 -7.57 8.80 
-4.36 -8.29 8.90 
-4.77 -9.07 9.05 
-5.22 -9.92 9.28 
-5.71 -10.83 9.60 
-6.24 -11.80 10.01 
-6.82 -12.83 10.54 
-7.45 -13.92 11.21 
-8.12 -15.05 12.03 
-8.83 -16.21 13.02 
-9.59 -17.37 14.20 
-10.39 -18.50 15.60 
-11.21 -19.56 17.22 
-12.05 -20.51 19.06 
-12.90 -21.28 21.14 
-13.72 -21.83 23.42 
-14.51 -22.08 25.86 
-15.23 -21.99 28.42 
-15.85 -21.50 31.02 
-16.35 -20.60 33.55 
-16.69 -19.28 35.93 
-16.86 -17.58 38.04 
-16.83 -15.57 39.80 
-16.61 -13.33 41.14 
-16.18 -10.98 42.03 
-15.57 -8.61 42.46 
-14.80 -6.33 42.46 
-13.89 -4.23 42.09 
-12.88 -2.35 41.41 
-11.79 -0.73 40.51 
-10.67 0.62 39.45 
-9.54 1.71 38.29 
-8.43 2.56 37.10 
-7.35 3.20 35.89 
-6.32 3.66 34.72 
-5.36 3.99 33.58 
-4.46 4.19 32.50 
-3.63 4.31 31.48 
-2.87 4.37 30.51 
-2.18 4.37 29.60 
-1.56 4.35 28.74 
-1.00 4.31 27.93 
-0.49 4.27 27.16 
-0.04 4.22 26.44 
0.36 4.18 25.75 
0.72 4.16 25.09 
1.05 4.14 24.47 
1.34 4.15 23.87 
1.61 4.17 23.31 
1.86 4.22 22.77 
2.08 4.28 22.25 
2.30 4.37 21.76 
2.50 4.48 21.29 
2.70 4.62 20.85 
2.89 4.78 20.43 
3.07 4.96 20.03 
3.26 5.17 19.66 
3.46 5.40 19.32 
3.65 5.66 19.01 
3.86 5.94 18.72 
4.07 6.26 18.47 
4.30 6.59 18.25 
4.53 6.96 18.06 
4.78 7.36 17.92 
5.05 7.78 17.81 
5.33 8.23 17.75 
5.63 8.71 17.74 
5.94 9.21 17.79 
6.28 9.74 17.89 
6.64 10.28 18.06 
7.01 10.85 18.29 
7.40 11.42 18.60 
7.81 12.01 18.99 
8.24 12.59 19.47 
8.68 13.16 20.03 
9.14 13.71 20.69 
9.60 14.22 21.43 
10.06 14.68 22.27 
10.52 15.07 23.20 
10.97 15.38 24.20 
11.40 15.59 25.27 
11.80 15.68 26.40 
12.17 15.65 27.56 
12.49 15.48 28.73 
12.76 15.16 29.89 
12.97 14.69 31.00 
13.11 14.09 32.03 
13.16 13.36 32.97 
13.14 12.52 33.79 
13.04 11.60 34.46 
12.86 10.61 34.97 
12.59 9.60 35.32 
12.26 8.59 35.50 
11.86 7.60 35.53 
11.41 6.65 35.42 
10.91 5.78 35.17 
10.39 4.98 34.81 
9.84 4.27 34.35 
9.28 3.64 33.82 
8.71 3.11 33.23 
8.16 2.67 32.60 
7.62 2.31 31.93 
7.10 2.02 31.25 
6.60 1.80 30.55 
6.14 1.65 29.86 
5.71 1.54 29.17 
5.31 1.48 28.48 
4.94 1.46 27.80 
4.61 1.47 27.14 
4.31 1.51 26.49 
4.05 1.57 25.86 
3.82 1.65 25.24 
3.61 1.74 24.64 
3.44 1.85 24.05 
3.30 1.98 23.48 
3.18 2.11 22.93 
3.08 2.26 22.39 
3.01 2.41 21.87 
2.96 2.58 21.37 
2.93 2.75 20.89 
2.93 2.94 20.42 
2.94 3.14 19.97 
2.97 3.35 19.54 
3.01 3.57 19.13 
3.08 3.81 18.74 
3.16 4.07 18.36 
3.26 4.34 18.01 
3.38 4.63 17.69 
3.51 4.94 17.38 
3.66 5.28 17.11 
3.83 5.64 16.86 
4.02 6.02 16.64 
4.23 6.43 16.46 
4.46 6.87 16.31 
4.72 7.34 16.20 
4.99 7.84 16.14 
5.29 8.37 16.12 
5.61 8.92 16.16 
5.95 9.51 16.26 
6.32 10.13 16.43 
6.71 10.77 16.67 
7.13 11.43 16.99 
7.57 12.11 17.40 
8.04 12.79 17.90 
8.52 13.47 18.50 
9.03 14.14 19.21 
9.54 14.77 20.03 
10.07 15.36 20.96 
10.60 15.88 22.01 
11.12 16.30 23.15 
11.63 16.62 24.39 
12.12 16.80 25.71 
12.57 16.83 27.09 
12.97 16.69 28.49 
13.31 16.37 29.88 
13.58 15.86 31.24 
13.76 15.18 32.51 
13.86 14.32 33.67 
13.85 13.33 34.68 
13.75 12.22 35.51 
13.55 11.03 36.14 
13.25 9.81 36.57 
12.86 8.58 36.79 
12.40 7.38 36.82 
11.86 6.25 36.66 
11.28 5.21 36.35 
10.66 4.27 35.91 
10.01 3.44 35.36 
9.35 2.73 34.72 
8.69 2.13 34.02 
8.04 1.64 33.28 
7.41 1.25 32.51 
6.81 0.94 31.73 
6.24 0.71 30.95 
5.70 0.55 30.18 
5.21 0.45 29.41 
4.75 0.40 28.65 
4.34 0.38 27.92 
3.96 0.39 27.20 
3.62 0.43 26.50 
3.32 0.49 25.82 
3.06 0.57 25.15 
2.82 0.65 24.51 
2.62 0.75 23.88 
2.45 0.85 23.28 
2.30 0.96 22.68 
2.18 1.08 22.11 
2.08 1.20 21.55 
2.00 1.32 21.01 
1.94 1.45 20.48 
1.90 1.59 19.97 
1.88 1.73 19.48 
1.87 1.87 19.00 
1.88 2.03 18.54 
1.90 2.19 18.09 
1.94 2.36 17.65 
1.99 2.54 17.24 
2.05 2.74 16.84 
2.12 2.95 16.45 
2.21 3.17 16.08 
2.32 3.41 15.73 
2.43 3.67 15.40 
2.56 3.95 15.09 
2.71 4.25 14.80 
2.87 4.58 14.53 
3.05 4.94 14.29 
3.25 5.32 14.07 
3.47 5.74 13.89 
3.70 6.18 13.73 
3.96 6.67 13.61 
4.25 7.19 13.54 
4.55 7.75 13.50 
4.89 8.36 13.52 
5.25 9.00 13.60 
5.64 9.69 13.75 
6.06 10.42 13.96 
6.51 11.18 14.27 
6.99 11.98 14.66 
7.51 12.80 15.16 
8.05 13.65 15.78 
8.62 14.49 16.52 
9.22 15.33 17.40 
9.84 16.13 18.42 
10.48 16.88 19.60 
11.12 17.55 20.92 
11.76 18.10 22.38 
12.38 18.50 23.97 
12.98 18.71 25.67 
13.53 18.72 27.45 
14.01 18.48 29.26 
14.41 17.99 31.05 
14.72 17.24 32.77 
14.91 16.25 34.36 
14.98 15.03 35.77 
14.92 13.64 36.94 
14.73 12.11 37.86 
14.40 10.51 38.49 
13.95 8.90 38.83 
13.39 7.33 38.90 
12.74 5.84 38.73 
12.02 4.49 38.34 
11.24 3.27 37.78 
10.43 2.22 37.08 
9.61 1.34 36.27 
8.78 0.60 35.41 
7.98 0.02 34.50 
7.20 -0.44 33.58 
6.45 -0.78 32.65 
5.75 -1.03 31.74 
5.10 -1.20 30.84 
4.49 -1.30 29.97 
3.94 -1.35 29.13 
3.43 -1.37 28.31 
2.98 -1.35 27.52 
2.57 -1.31 26.76 
2.20 -1.26 26.03 
1.87 -1.20 25.32 
1.58 -1.14 24.63 
1.33 -1.07 23.97 
1.10 -1.01 23.33 
0.90 -0.95 22.70 
0.73 -0.90 22.10 
0.58 -0.85 21.51 
0.44 -0.80 20.94 
0.33 -0.77 20.39 
0.22 -0.74 19.85 
0.13 -0.72 19.32 
0.05 -0.70 18.81 
-0.02 -0.69 18.32 
-0.08 -0.69 17.84 
-0.14 -0.70 17.37 
-0.19 -0.71 16.91 
-0.24 -0.72 16.47 
-0.29 -0.75 16.04 
-0.33 -0.78 15.62 
-0.38 -0.82 15.21 
-0.42 -0.86 14.81 
-0.47 -0.91 14.43 
-0.51 -0.97 14.05 
-0.56 -1.03 13.69 
-0.61 -1.11 13.33 
-0.66 -1.19 12.99 
-0.71 -1.28 12.66 
-0.77 -1.38 12.33 
-0.84 -1.50 12.02 
-0.90 -1.62 11.72 
-0.98 -1.76 11.42 
-1.06 -1.91 11.14 
-1.15 -2.08 10.87 
-1.25 -2.26 10.61 
-1.35 -2.47 10.36 
-1.47 -2.69 10.12 
-1.60 -2.94 9.90 
-1.74 -3.21 9.69 
-1.89 -3.51 9.50 
-2.06 -3.84 9.32 
-2.25 -4.21 9.16 
-2.45 -4.61 9.02 
-2.68 -5.05 8.90 
-2.93 -5.53 8.82 
-3.20 -6.06 8.76 
-3.50 -6.64 8.74 
-3.83 -7.28 8.76 
-4.19 -7.97 8.83 
-4.59 -8.73 8.96 
-5.02 -9.54 9.16 
-5.49 -10.43 9.44 
-6.01 -11.37 9.81 
-6.57 -12.38 10.28 
-7.17 -13.45 10.89 
-7.82 -14.57 11.64 
-8.52 -15.71 12.55 
-9.26 -16.88 13.65 
-10.04 -18.02 14.96 
-10.85 -19.12 16.48 
-11.69 -20.13 18.23 
-12.54 -20.98 20.21 
-13.37 -21.64 22.41 
-14.18 -22.03 24.79 
-14.93 -22.09 27.31 
-15.60 -21.78 29.91 
-16.16 -21.05 32.48 
-16.57 -19.91 34.94 
-16.82 -18.36 37.18 
-16.88 -16.47 39.11 
-16.73 -14.32 40.63 
-16.39 -12.00 41.72 
-15.86 -9.62 42.34 
-15.15 -7.29 42.52 
-14.30 -5.10 42.30 
-13.32 -3.11 41.75 
-12.27 -1.38 40.93 
-11.16 0.08 39.93 
-10.03 1.28 38.80 
-8.90 2.23 37.62 
-7.81 2.96 36.41 
-6.75 3.50 35.22 
-5.76 3.88 34.07 
-4.83 4.13 32.96 
-3.97 4.28 31.91 
-3.18 4.36 30.92 
-2.46 4.39 29.98 
-1.81 4.38 29.10 
-1.22 4.34 28.27 
-0.69 4.30 27.49 
-0.22 4.25 26.75 
0.20 4.21 26.04 
0.58 4.18 25.37 
0.92 4.16 24.74 
1.23 4.16 24.13 
1.51 4.17 23.55 
1.76 4.21 23.00 
2.00 4.26 22.47 
2.22 4.34 21.97 
2.43 4.44 21.49 
2.62 4.57 21.04 
2.82 4.72 20.61 
3.00 4.89 20.21 
3.19 5.09 19.83 
3.38 5.31 19.47 
3.58 5.56 19.15 
3.78 5.83 18.85 
3.99 6.14 18.59 
4.21 6.46 18.35 
4.44 6.82 18.15 
4.69 7.20 17.99 
4.95 7.61 17.87 
5.22 8.05 17.79 
5.51 8.52 17.76 
5.82 9.01 17.78 
6.15 9.53 17.86 
6.50 10.07 18.01 
6.86 10.62 18.21 
7.25 11.19 18.49 
7.65 11.77 18.85 
8.07 12.36 19.29 
8.51 12.93 19.82 
8.96 13.49 20.44 
9.41 14.01 21.15 
9.87 14.49 21.95 
10.33 14.91 22.84 
10.79 15.26 23.81 
11.23 15.51 24.85 
11.64 15.65 25.96 
12.02 15.66 27.10 
12.37 15.55 28.27 
12.66 15.28 29.43 
12.89 14.88 30.56 
13.05 14.33 31.63 
13.14 13.65 32.61 
13.15 12.85 33.47 
13.08 11.96 34.19 
12.93 11.00 34.77 
12.70 10.00 35.18 
12.39 8.99 35.43 
12.02 7.99 35.52 
11.59 7.03 35.46 
11.11 6.12 35.26 
10.59 5.29 34.95 
10.05 4.55 34.53 
9.50 3.89 34.03 
8.94 3.33 33.46 
8.38 2.85 32.84 
7.83 2.46 32.19 
7.30 2.14 31.51 
6.80 1.90 30.82 
6.32 1.72 30.13 
5.88 1.59 29.44 
5.47 1.51 28.75 
5.09 1.48 28.07 
4.74 1.47 27.40 
4.43 1.50 26.75 
4.16 1.55 26.11 
3.91 1.63 25.48 
3.70 1.72 24.88 
3.52 1.82 24.29 
3.36 1.94 23.71 
3.23 2.07 23.15 
3.13 2.21 22.61 
3.05 2.37 22.08 
2.99 2.53 21.58 
2.96 2.70 21.08 
2.94 2.88 20.61 
2.94 3.08 20.15 
2.97 3.28 19.72 
3.01 3.50 19.30 
3.07 3.74 18.90 
3.14 3.99 18.52 
3.23 4.25 18.16 
3.35 4.54 17.83 
3.47 4.84 17.52 
3.62 5.17 17.23 
3.78 5.52 16.97 
3.97 5.89 16.74 
4.17 6.30 16.55 
4.39 6.72 16.39 
4.64 7.18 16.27 
4.90 7.67 16.19 
5.19 8.19 16.16 
5.50 8.73 16.18 
5.84 9.31 16.26 
6.20 9.92 16.40 
6.58 10.55 16.61 
6.99 11.21 16.90 
7.42 11.88 17.28 
7.88 12.56 17.75 
8.36 13.24 18.31 
8.86 13.91 18.99 
9.37 14.55 19.77 
9.89 15.15 20.66 
10.42 15.69 21.66 
10.94 16.15 22.77 
11.46 16.51 23.98 
11.95 16.74 25.27 
12.41 16.82 26.62 
12.83 16.74 28.01 
13.19 16.48 29.41 
13.48 16.03 30.78 
13.70 15.41 32.08 
13.82 14.61 33.28 
13.85 13.67 34.33 
13.78 12.60 35.22 
13.61 11.44 35.92 
13.35 10.22 36.42 
12.99 9.00 36.71 
12.55 7.79 36.80 
12.04 6.64 36.71 
11.48 5.57 36.45 
10.87 4.59 36.05 
10.23 3.73 35.53 
9.57 2.98 34.93 
8.91 2.34 34.25 
8.26 1.82 33.52 
7.63 1.39 32.77 
7.02 1.06 31.99 
6.44 0.81 31.21 
5.89 0.62 30.43 
5.38 0.50 29.66 
4.92 0.43 28.91 
4.49 0.40 28.17 
4.10 0.41 27.44 
3.75 0.44 26.74 
3.44 0.49 26.05 
3.16 0.56 25.38 
2.92 0.64 24.73 
2.70 0.74 24.10 
2.52 0.84 23.49 
2.37 0.95 22.89 
2.24 1.06 22.31 
2.13 1.18 21.75 
2.05 1.31 21.20 
1.98 1.43 20.67 
1.94 1.57 20.15 
1.91 1.71 19.65 
1.90 1.85 19.17 
1.90 2.00 18.70 
1.92 2.17 18.25 
1.95 2.34 17.81 
1.99 2.52 17.39 
2.05 2.71 16.99 
2.13 2.91 16.60 
2.21 3.14 16.22 
2.31 3.37 15.87 
2.42 3.63 15.53 
2.55 3.91 15.22 
2.69 4.20 14.92 
2.85 4.53 14.65 
3.03 4.88 14.40 
3.22 5.25 14.18 
3.44 5.66 13.98 
3.67 6.11 13.82 
3.92 6.58 13.70 
4.20 7.10 13.61 
4.50 7.65 13.57 
4.83 8.24 13.58 
5.19 8.88 13.64 
5.57 9.56 13.77 
5.98 10.27 13.98 
6.43 11.03 14.26 
6.90 11.82 14.64 
7.41 12.63 15.12 
7.95 13.47 15.71 
8.51 14.31 16.42 
9.11 15.15 17.27 
9.72 15.96 18.26 
10.35 16.72 19.40 
10.99 17.39 20.69 
11.63 17.96 22.12 
12.25 18.39 23.68 
12.85 18.64 25.36 
13.41 18.69 27.11 
13.90 18.50 28.91 
14.32 18.06 30.70 
14.65 17.37 32.42 
14.86 16.42 34.03 
14.95 15.26 35.47 
14.92 13.90 36.69 
14.75 12.40 37.65 
14.45 10.82 38.34 
14.03 9.22 38.74 
13.49 7.64 38.86 
12.86 6.15 38.74 
12.16 4.77 38.39 
11.39 3.53 37.86 
10.59 2.45 37.19 
9.77 1.54 36.41 
8.95 0.78 35.56 
8.14 0.16 34.66 
7.36 -0.32 33.74 
6.61 -0.68 32.82 
5.90 -0.95 31.91 
5.24 -1.13 31.01 
4.63 -1.24 30.14 
4.07 -1.31 29.29 
3.55 -1.33 28.47 
3.09 -1.31 27.68 
2.67 -1.28 26.91 
2.30 -1.23 26.17 
1.97 -1.17 25.46 
1.67 -1.11 24.77 
1.41 -1.05 24.10 
1.18 -0.98 23.45 
0.98 -0.92 22.82 
0.80 -0.86 22.22 
0.64 -0.81 21.63 
0.51 -0.76 21.05 
0.39 -0.72 20.49 
0.28 -0.69 19.95 
0.19 -0.67 19.43 
0.11 -0.65 18.91 
0.04 -0.63 18.42 
-0.02 -0.62 17.93 
-0.08 -0.62 17.46 
-0.13 -0.63 17.00 
-0.18 -0.64 16.55 
-0.23 -0.66 16.12 
-0.27 -0.68 15.70 
-0.31 -0.71 15.29 
-0.35 -0.75 14.89 
-0.39 -0.79 14.50 
-0.43 -0.83 14.12 
-0.47 -0.89 13.75 
-0.51 -0.95 13.39 
-0.56 -1.02 13.05 
-0.60 -1.10 12.71 
-0.66 -1.18 12.38 
-0.71 -1.28 12.07 
-0.77 -1.38 11.76 
-0.83 -1.50 11.46 
-0.90 -1.63 11.17 
-0.98 -1.77 10.89 
-1.06 -1.93 10.62 
-1.15 -2.10 10.37 
-1.25 -2.29 10.12 
-1.36 -2.51 9.89 
-1.48 -2.74 9.66 
-1.61 -3.00 9.45 
-1.76 -3.28 9.25 
-1.92 -3.59 9.07 
-2.09 -3.93 8.91 
-2.29 -4.31 8.76 
-2.50 -4.73 8.64 
-2.73 -5.19 8.54 
-2.99 -5.69 8.47 
-3.27 -6.24 8.43 
-3.58 -6.85 8.43 
-3.93 -7.51 8.47 
-4.30 -8.23 8.57 
-4.71 -9.02 8.73 
-5.16 -9.87 8.96 
-5.66 -10.79 9.27 
-6.19 -11.77 9.69 
-6.77 -12.82 10.22 
-7.40 -13.92 10.89 
-8.08 -15.07 11.71 
-8.80 -16.24 12.70 
-9.56 -17.42 13.89 
-10.37 -18.58 15.30 
-11.20 -19.67 16.93 
-12.06 -20.65 18.81 
-12.92 -21.46 20.91 
-13.76 -22.03 23.22 
-14.56 -22.31 25.71 
-15.30 -22.23 28.33 
-15.94 -21.75 30.98 
-16.45 -20.84 33.57 
-16.81 -19.51 36.01 
-16.98 -17.78 38.17 
-16.96 -15.72 39.98 
-16.73 -13.43 41.36 
-16.30 -11.02 42.27 
-15.68 -8.60 42.70 
-14.90 -6.27 42.70 
-13.97 -4.12 42.32 
-12.94 -2.20 41.62 
-11.83 -0.56 40.69 
-10.69 0.81 39.60 
-9.54 1.91 38.43 
-8.41 2.77 37.21 
-7.31 3.42 35.99 
-6.27 3.88 34.79 
-5.28 4.20 33.65 
-4.37 4.41 32.56 
-3.53 4.52 31.53 
-2.76 4.57 30.56 
-2.06 4.58 29.64 
-1.43 4.55 28.79 
-0.86 4.51 27.98 
-0.35 4.47 27.21 
0.10 4.42 26.49 
0.51 4.38 25.81 
0.88 4.36 25.16 
1.21 4.35 24.54 
1.51 4.35 23.96 
1.78 4.38 23.40 
2.03 4.43 22.86 
2.26 4.50 22.36 
2.48 4.60 21.87 
2.69 4.71 21.42 
2.88 4.85 20.98 
3.08 5.02 20.58 
3.27 5.21 20.20 
3.47 5.43 19.84 
3.67 5.67 19.52 
3.87 5.94 19.22 
4.08 6.23 18.95 
4.30 6.55 18.72 
4.53 6.90 18.52 
4.77 7.27 18.35 
5.03 7.67 18.23 
5.30 8.10 18.16 
5.59 8.55 18.13 
5.90 9.03 18.15 
6.22 9.54 18.22 
6.56 10.06 18.36 
6.92 10.60 18.57 
7.29 11.15 18.84 
7.69 11.71 19.19 
8.10 12.27 19.62 
8.52 12.82 20.13 
8.96 13.35 20.73 
9.40 13.85 21.42 
9.84 14.30 22.19 
10.29 14.70 23.05 
10.73 15.02 23.98 
11.15 15.26 24.99 
11.54 15.39 26.05 
11.91 15.40 27.15 
12.24 15.28 28.26 
12.52 15.03 29.37 
12.74 14.64 30.45 
12.89 14.11 31.47 
12.98 13.46 32.40 
12.99 12.71 33.22 
12.92 11.86 33.92 
12.78 10.95 34.48 
12.56 9.99 34.88 
12.27 9.03 35.13 
11.91 8.07 35.22 
11.50 7.15 35.18 
11.05 6.29 35.00 
10.55 5.49 34.70 
10.04 4.76 34.31 
9.50 4.13 33.83 
8.96 3.57 33.29 
8.43 3.10 32.70 
7.90 2.72 32.08 
7.39 2.40 31.43 
6.90 2.16 30.76 
6.44 1.98 30.09 
6.01 1.85 29.41 
5.61 1.77 28.74 
5.24 1.73 28.08 
4.91 1.72 27.43 
4.61 1.75 26.79 
4.34 1.80 26.16 
4.10 1.87 25.55 
3.89 1.96 24.95 
3.71 2.07 24.37 
3.56 2.19 23.80 
3.44 2.32 23.25 
3.34 2.47 22.72 
3.26 2.63 22.21 
3.21 2.79 21.71 
3.18 2.97 21.23 
3.17 3.17 20.77 
3.18 3.37 20.32 
3.21 3.59 19.90 
3.25 3.82 19.49 
3.32 4.06 19.11 
3.40 4.33 18.74 
3.50 4.61 18.40 
3.62 4.91 18.08 
3.76 5.23 17.79 
3.92 5.57 17.53 
4.09 5.94 17.30 
4.29 6.33 17.09 
4.50 6.75 16.93 
4.74 7.19 16.80 
4.99 7.66 16.71 
5.27 8.17 16.68 
5.57 8.69 16.69 
5.90 9.25 16.76 
6.24 9.83 16.89 
6.61 10.44 17.09 
7.01 11.07 17.36 
7.43 11.71 17.71 
7.86 12.36 18.15 
8.32 13.01 18.69 
8.80 13.64 19.33 
9.29 14.26 20.06 
9.79 14.83 20.90 
10.30 15.34 21.85 
10.80 15.78 22.90 
11.29 16.12 24.03 
11.76 16.35 25.25 
12.20 16.44 26.53 
12.60 16.37 27.84 
12.95 16.15 29.16 
13.24 15.75 30.46 
13.45 15.18 31.69 
13.58 14.46 32.84 
13.63 13.59 33.86 
13.57 12.60 34.73 
13.43 11.52 35.42 
13.19 10.38 35.93 
12.87 9.23 36.25 
12.47 8.09 36.38 
12.00 6.99 36.33 
11.47 5.96 36.12 
10.90 5.01 35.78 
10.30 4.17 35.31 
9.68 3.42 34.76 
9.05 2.79 34.13 
8.43 2.26 33.45 
7.82 1.82 32.73 
7.23 1.48 31.99 
6.67 1.21 31.24 
6.14 1.02 30.49 
5.65 0.88 29.74 
5.19 0.80 29.00 
4.77 0.76 28.28 
4.39 0.76 27.57 
4.04 0.78 26.88 
3.73 0.83 26.20 
3.46 0.90 25.54 
3.22 0.98 24.90 
3.01 1.08 24.28 
2.83 1.18 23.67 
2.68 1.30 23.08 
2.56 1.42 22.51 
2.45 1.55 21.95 
2.37 1.69 21.41 
2.32 1.83 20.89 
2.28 1.98 20.38 
2.26 2.14 19.89 
2.25 2.30 19.42 
2.27 2.48 18.96 
2.30 2.66 18.52 
2.34 2.86 18.10 
2.40 3.07 17.69 
2.47 3.29 17.30 
2.56 3.53 16.93 
2.67 3.79 16.58 
2.79 4.07 16.25 
2.92 4.37 15.94 
3.08 4.69 15.65 
3.25 5.03 15.39 
3.43 5.41 15.16 
3.64 5.81 14.96 
3.87 6.24 14.79 
4.12 6.70 14.65 
4.39 7.20 14.56 
4.68 7.74 14.51 
5.00 8.31 14.51 
5.34 8.92 14.57 
5.71 9.57 14.69 
6.11 10.25 14.88 
6.54 10.97 15.15 
7.00 11.71 15.51 
7.48 12.48 15.97 
8.00 13.26 16.53 
8.54 14.04 17.21 
9.10 14.82 18.01 
9.68 15.56 18.95 
10.27 16.25 20.02 
10.87 16.86 21.22 
11.47 17.38 22.55 
12.05 17.76 23.99 
12.60 17.98 25.54 
13.12 18.01 27.15 
13.58 17.83 28.80 
13.96 17.43 30.45 
14.27 16.80 32.03 
14.47 15.95 33.51 
14.56 14.90 34.84 
14.53 13.67 35.98 
14.39 12.32 36.89 
14.12 10.88 37.55 
13.74 9.42 37.96 
13.26 7.97 38.12 
12.69 6.59 38.05 
12.05 5.30 37.77 
11.35 4.13 37.32 
10.61 3.11 36.73 
9.85 2.22 36.03 
9.09 1.48 35.26 
8.33 0.87 34.43 
7.60 0.38 33.57 
6.89 0.01 32.70 
6.22 -0.27 31.83 
5.60 -0.47 30.97 
5.01 -0.60 30.13 
4.47 -0.67 29.31 
3.98 -0.70 28.51 
3.54 -0.70 27.73 
3.13 -0.67 26.98 
2.77 -0.63 26.25 
2.45 -0.57 25.54 
2.17 -0.50 24.86 
1.92 -0.42 24.20 
1.70 -0.34 23.55 
1.51 -0.26 22.93 
1.34 -0.18 22.32 
1.20 -0.11 21.73 
1.08 -0.03 21.16 
0.98 0.04 20.60 
0.89 0.11 20.06 
0.82 0.18 19.54 
0.76 0.25 19.02 
0.72 0.31 18.52 
0.68 0.38 18.04 
0.66 0.44 17.57 
0.64 0.51 17.11 
0.63 0.57 16.66 
0.63 0.64 16.23 
0.63 0.71 15.80 
0.64 0.78 15.39 
0.66 0.85 14.99 
0.68 0.93 14.60 
0.71 1.02 14.23 
0.74 1.11 13.86 
0.78 1.21 13.50 
0.83 1.31 13.16 
0.88 1.43 12.82 
0.94 1.55 12.50 
1.00 1.69 12.19 
1.07 1.83 11.88 
1.15 2.00 11.59 
1.24 2.17 11.31 
1.34 2.37 11.04 
1.45 2.58 10.79 
1.57 2.82 10.54 
1.70 3.07 10.31 
1.84 3.36 10.10 
2.00 3.67 9.90 
2.18 4.01 9.72 
2.37 4.38 9.55 
2.58 4.79 9.42 
2.81 5.25 9.30 
3.07 5.74 9.22 
3.35 6.29 9.16 
3.66 6.88 9.15 
3.99 7.53 9.18 
4.36 8.23 9.26 
4.77 9.00 9.41 
5.21 9.83 9.62 
5.69 10.72 9.92 
6.22 11.67 10.32 
6.78 12.68 10.83 
7.40 13.74 11.47 
8.05 14.85 12.26 
8.75 15.97 13.21 
9.50 17.11 14.35 
10.27 18.21 15.70 
11.08 19.26 17.26 
11.90 20.19 19.05 
12.73 20.96 21.05 
13.54 21.52 23.25 
14.32 21.80 25.63 
15.03 21.75 28.11 
15.65 21.32 30.64 
16.16 20.49 33.12 
16.51 19.26 35.46 
16.70 17.66 37.56 
16.70 15.74 39.33 
16.51 13.59 40.70 
16.12 11.31 41.63 
15.55 9.00 42.13 
14.82 6.77 42.20 
13.95 4.68 41.90 
12.97 2.81 41.30 
11.93 1.19 40.45 
10.84 -0.18 39.44 
9.73 -1.30 38.33 
8.64 -2.17 37.16 
7.58 -2.84 35.98 
6.56 -3.34 34.82 
5.60 -3.68 33.69 
4.70 -3.91 32.61 
3.88 -4.05 31.59 
3.12 -4.11 30.62 
2.43 -4.13 29.70 
1.81 -4.12 28.83 
1.24 -4.08 28.01 
0.74 -4.04 27.23 
0.29 -4.00 26.50 
-0.12 -3.95 25.80 
-0.48 -3.92 25.13 
-0.81 -3.90 24.49 
-1.10 -3.90 23.88 
-1.37 -3.92 23.30 
-1.61 -3.95 22.75 
-1.84 -4.01 22.22 
-2.05 -4.09 21.71 
-2.25 -4.18 21.23 
-2.44 -4.31 20.77 
-2.62 -4.45 20.33 
-2.80 -4.62 19.92 
-2.99 -4.81 19.53 
-3.17 -5.03 19.16 
-3.36 -5.27 18.82 
-3.55 -5.54 18.51 
-3.76 -5.84 18.23 
-3.97 -6.16 17.98 
-4.20 -6.51 17.76 
-4.43 -6.89 17.58 
-4.69 -7.30 17.44 
-4.96 -7.73 17.34 
-5.24 -8.20 17.28 
-5.55 -8.69 17.27 
-5.87 -9.21 17.32 
-6.22 -9.76 17.43 
-6.58 -10.33 17.61 
-6.97 -10.92 17.86 
-7.37 -11.52 18.18 
-7.80 -12.13 18.59 
-8.24 -12.75 19.08 
-8.70 -13.34 19.67 
-9.17 -13.92 20.36 
-9.65 -14.46 21.14 
-10.13 -14.95 22.02 
-10.61 -15.37 22.99 
-11.08 -15.70 24.05 
-11.53 -15.93 25.18 
-11.95 -16.03 26.37 
-12.34 -15.99 27.60 
-12.68 -15.80 28.84 
-12.96 -15.46 30.06 
-13.18 -14.96 31.23 
-13.32 -14.31 32.33 
-13.37 -13.53 33.31 
-13.35 -12.63 34.16 
-13.23 -11.64 34.85 
-13.03 -10.59 35.38 
-12.75 -9.52 35.73 
-12.39 -8.44 35.90 
-11.96 -7.40 35.91 
-11.48 -6.41 35.76 
-10.95 -5.50 35.48 
-10.39 -4.67 35.08 
-9.81 -3.93 34.58 
-9.22 -3.30 34.01 
-8.63 -2.76 33.38 
-8.05 -2.31 32.71 
-7.48 -1.95 32.01 
-6.94 -1.67 31.30 
-6.43 -1.46 30.58 
-5.95 -1.30 29.86 
-5.50 -1.21 29.14 
-5.09 -1.15 28.44 
-4.71 -1.14 27.75 
-4.37 -1.15 27.07 
-4.07 -1.19 26.40 
-3.80 -1.26 25.76 
-3.56 -1.34 25.12 
-3.35 -1.43 24.51 
-3.18 -1.54 23.91 
-3.03 -1.66 23.33 
-2.90 -1.79 22.77 
-2.80 -1.93 22.22 
-2.73 -2.08 21.69 
-2.67 -2.23 21.18 
-2.64 -2.40 20.68 
-2.62 -2.57 20.20 
-2.63 -2.75 19.74 
-2.65 -2.95 19.29 
-2.69 -3.16 18.87 
-2.74 -3.38 18.46 
-2.81 -3.61 18.07 
-2.90 -3.87 17.70 
-3.01 -4.13 17.35 
-3.13 -4.42 17.02 
-3.27 -4.73 16.72 
-3.42 -5.07 16.44 
-3.60 -5.42 16.19 
-3.79 -5.81 15.97 
-4.00 -6.22 15.78 
-4.23 -6.66 15.63 
-4.49 -7.14 15.51 
-4.76 -7.64 15.44 
-5.06 -8.18 15.42 
-5.39 -8.75 15.45 
-5.74 -9.36 15.54 
-6.11 -9.99 15.69 
-6.51 -10.66 15.92 
-6.94 -11.35 16.24 
-7.39 -12.06 16.64 
-7.87 -12.79 17.13 
-8.38 -13.51 17.74 
-8.90 -14.23 18.45 
-9.44 -14.92 19.29 
-9.99 -15.57 20.24 
-10.55 -16.15 21.32 
-11.11 -16.65 22.51 
-11.66 -17.03 23.82 
-12.18 -17.28 25.21 
-12.67 -17.36 26.67 
-13.11 -17.26 28.18 
-13.50 -16.96 29.68 
-13.80 -16.46 31.16 
-14.02 -15.77 32.55 
-14.15 -14.88 33.83 
-14.17 -13.83 34.95 
-14.08 -12.65 35.87 
-13.88 -11.37 36.59 
-13.58 -10.05 37.08 
-13.18 -8.72 37.34 
-12.69 -7.42 37.39 
-12.13 -6.20 37.24 
-11.51 -5.07 36.92 
-10.85 -4.05 36.45 
-10.16 -3.15 35.86 
-9.45 -2.39 35.18 
-8.75 -1.75 34.44 
-8.05 -1.22 33.66 
-7.38 -0.81 32.85 
-6.74 -0.49 32.03 
-6.13 -0.25 31.21 
-5.57 -0.08 30.40 
-5.04 0.02 29.60 
-4.55 0.08 28.82 
-4.11 0.10 28.06 
-3.71 0.09 27.31 
-3.35 0.05 26.59 
-3.03 -0.01 25.89 
-2.75 -0.08 25.21 
-2.50 -0.16 24.55 
-2.28 -0.25 23.91 
-2.09 -0.34 23.29 
-1.93 -0.44 22.68 
-1.79 -0.54 22.09 
-1.68 -0.64 21.52 
-1.58 -0.74 20.97 
-1.51 -0.84 20.43 
-1.45 -0.95 19.90 
-1.41 -1.06 19.39 
-1.38 -1.17 18.90 
-1.37 -1.29 18.42 
-1.36 -1.41 17.95 
-1.37 -1.53 17.50 
-1.40 -1.67 17.06 
-1.43 -1.81 16.64 
-1.47 -1.96 16.23 
-1.53 -2.11 15.83 
-1.59 -2.29 15.45 
-1.66 -2.47 15.08 
-1.75 -2.67 14.72 
-1.85 -2.88 14.39 
-1.96 -3.11 14.06 
-2.08 -3.36 13.76 
-2.21 -3.64 13.47 
-2.36 -3.94 13.20 
-2.53 -4.26 12.95 
-2.71 -4.61 12.73 
-2.91 -5.00 12.52 
-3.13 -5.41 12.35 
-3.37 -5.87 12.21 
-3.63 -6.36 12.10 
-3.91 -6.90 12.02 
-4.23 -7.48 12.00 
-4.57 -8.10 12.02 
-4.93 -8.77 12.10 
-5.33 -9.49 12.24 
-5.77 -10.26 12.46 
-6.23 -11.08 12.77 
-6.74 -11.94 13.17 
-7.27 -12.84 13.68 
-7.85 -13.76 14.31 
-8.46 -14.71 15.08 
-9.10 -15.65 16.00 
-9.77 -16.57 17.08 
-10.46 -17.44 18.32 
-11.16 -18.23 19.75 
-11.87 -18.91 21.34 
-12.56 -19.42 23.09 
-13.23 -19.74 24.98 
-13.86 -19.81 26.97 
-14.42 -19.62 29.01 
-14.89 -19.12 31.06 
-15.26 -18.33 33.03 
-15.50 -17.23 34.86 
-15.60 -15.87 36.49 
-15.55 -14.28 37.85 
-15.35 -12.54 38.90 
-14.99 -10.71 39.62 
-14.49 -8.87 40.00 
-13.87 -7.07 40.06 
-13.14 -5.39 39.84 
-12.33 -3.87 39.37 
-11.46 -2.52 38.71 
-10.55 -1.36 37.90 
-9.63 -0.40 36.99 
-8.71 0.38 36.02 
-7.81 0.99 35.01 
-6.95 1.46 34.00 
-6.13 1.81 33.00 
-5.37 2.05 32.02 
-4.65 2.20 31.08 
-3.99 2.29 30.16 
-3.39 2.34 29.28 
-2.85 2.34 28.44 
-2.36 2.32 27.63 
-1.91 2.28 26.86 
-1.52 2.23 26.11 
-1.16 2.18 25.40 
-0.85 2.13 24.71 
-0.57 2.08 24.04 
-0.32 2.04 23.40 
-0.09 2.01 22.78 
0.11 1.99 22.18 
0.29 1.98 21.60 
0.45 1.99 21.04 
0.59 2.01 20.50 
0.73 2.04 19.97 
0.86 2.08 19.46 
0.98 2.14 18.97 
1.09 2.22 18.49 
1.20 2.31 18.03 
1.31 2.41 17.59 
1.42 2.53 17.16 
1.53 2.67 16.74 
1.65 2.82 16.35 
1.77 3.00 15.96 
1.90 3.19 15.60 
2.03 3.40 15.25 
2.17 3.64 14.92 
2.32 3.90 14.62 
2.49 4.19 14.33 
2.66 4.50 14.06 
2.85 4.84 13.82 
3.06 5.21 13.60 
3.28 5.62 13.41 
3.53 6.06 13.26 
3.79 6.54 13.13 
4.08 7.05 13.05 
4.39 7.61 13.01 
4.72 8.22 13.03 
5.09 8.86 13.10 
5.48 9.56 13.23 
5.90 10.29 13.44 
6.36 11.07 13.74 
6.84 11.88 14.12 
7.36 12.73 14.61 
7.92 13.60 15.22 
8.50 14.47 15.96 
9.11 15.35 16.83 
9.75 16.19 17.86 
10.40 16.99 19.04 
11.06 17.71 20.38 
11.72 18.31 21.87 
12.37 18.77 23.50 
13.00 19.04 25.25 
13.58 19.09 27.09 
14.09 18.90 28.97 
14.53 18.43 30.85 
14.87 17.70 32.67 
15.09 16.70 34.35 
15.19 15.46 35.85 
15.14 14.02 37.12 
14.96 12.43 38.11 
14.64 10.77 38.80 
14.19 9.08 39.20 
13.62 7.43 39.30 
12.96 5.87 39.13 
12.21 4.43 38.74 
11.41 3.16 38.16 
10.57 2.06 37.44 
9.71 1.12 36.61 
8.86 0.36 35.72 
8.02 -0.26 34.78 
7.21 -0.73 33.83 
6.43 -1.09 32.88 
5.70 -1.34 31.94 
5.02 -1.52 31.02 
4.40 -1.62 30.13 
3.82 -1.68 29.27 
3.30 -1.69 28.44 
2.82 -1.67 27.64 
2.40 -1.64 26.87 
2.01 -1.59 26.13 
1.67 -1.53 25.42 
1.37 -1.47 24.72 
1.10 -1.42 24.06 
0.87 -1.36 23.41 
0.66 -1.31 22.78 
0.47 -1.27 22.18 
0.31 -1.23 21.59 
0.16 -1.20 21.02 
0.03 -1.18 20.46 
-0.08 -1.17 19.93 
-0.18 -1.17 19.40 
-0.28 -1.18 18.89 
-0.37 -1.20 18.40 
-0.45 -1.23 17.92 
-0.52 -1.26 17.46 
-0.59 -1.31 17.00 
-0.67 -1.37 16.57 
-0.74 -1.44 16.14 
-0.81 -1.51 15.73 
-0.88 -1.60 15.32 
-0.95 -1.71 14.94 
-1.03 -1.82 14.56 
-1.11 -1.95 14.20 
-1.20 -2.09 13.85 
-1.29 -2.24 13.51 
-1.39 -2.42 13.18 
-1.49 -2.61 12.87 
-1.61 -2.82 12.58 
-1.74 -3.05 12.29 
-1.87 -3.30 12.03 
-2.02 -3.58 11.78 
-2.19 -3.89 11.54 
-2.36 -4.22 11.33 
-2.56 -4.59 11.14 
-2.77 -4.99 10.97 
-3.00 -5.44 10.83 
-3.26 -5.92 10.72 
-3.54 -6.44 10.65 
-3.84 -7.02 10.61 
-4.17 -7.64 10.62 
-4.53 -8.32 10.69 
-4.93 -9.04 10.81 
-5.36 -9.83 11.00 
-5.82 -10.67 11.28 
-6.33 -11.56 11.65 
-6.87 -12.51 12.13 
-7.45 -13.49 12.73 
-8.08 -14.51 13.46 
-8.74 -15.54 14.36 
-9.44 -16.57 15.42 
-10.17 -17.58 16.67 
-10.92 -18.51 18.11 
-11.68 -19.35 19.74 
-12.45 -20.04 21.57 
-13.19 -20.53 23.57 
-13.91 -20.78 25.72 
-14.56 -20.74 27.96 
-15.13 -20.37 30.25 
-15.60 -19.65 32.49 
-15.94 -18.58 34.61 
-16.12 -17.18 36.54 
-16.14 -15.50 38.18 
-15.99 -13.61 39.49 
-15.67 -11.58 40.42 
-15.18 -9.51 40.96 
-14.54 -7.48 41.13 
-13.78 -5.57 40.96 
-12.91 -3.82 40.50 
-11.97 -2.27 39.81 
-10.98 -0.95 38.94 
-9.97 0.15 37.95 
-8.96 1.04 36.90 
-7.97 1.73 35.81 
-7.02 2.26 34.72 
-6.12 2.64 33.65 
-5.27 2.90 32.61 
-4.49 3.08 31.60 
-3.76 3.17 30.65 
-3.10 3.22 29.73 
-2.50 3.22 28.86 
-1.95 3.20 28.03 
-1.47 3.16 27.24 
-1.03 3.12 26.48 
-0.64 3.07 25.76 
-0.29 3.03 25.07 
0.03 2.99 24.41 
0.31 2.97 23.77 
0.56 2.96 23.16 
0.79 2.97 22.57 
1.00 2.99 22.00 
1.19 3.03 21.45 
1.37 3.08 20.93 
1.53 3.16 20.42 
1.69 3.25 19.94 
1.85 3.37 19.47 
2.00 3.50 19.02 
2.15 3.66 18.59 
2.30 3.83 18.19 
2.45 4.03 17.80 
2.62 4.25 17.44 
2.78 4.50 17.09 
2.96 4.77 16.77 
3.15 5.07 16.48 
3.34 5.39 16.22 
3.56 5.75 15.98 
3.78 6.13 15.77 
4.03 6.55 15.60 
4.29 7.00 15.47 
4.57 7.49 15.38 
4.87 8.01 15.34 
5.20 8.56 15.34 
5.55 9.15 15.41 
5.92 9.77 15.54 
6.32 10.43 15.74 
6.74 11.11 16.02 
7.19 11.82 16.39 
7.67 12.54 16.85 
8.17 13.28 17.41 
8.69 14.00 18.09 
9.23 14.71 18.88 
9.78 15.38 19.80 
10.35 16.00 20.84 
10.91 16.54 22.00 
11.47 16.97 23.27 
12.01 17.28 24.64 
12.52 17.42 26.10 
12.98 17.40 27.60 
13.40 17.18 29.13 
13.74 16.75 30.64 
13.99 16.12 32.08 
14.16 15.29 33.42 
14.22 14.28 34.62 
14.17 13.13 35.63 
14.01 11.87 36.43 
13.74 10.55 37.01 
13.37 9.20 37.36 
12.91 7.87 37.48 
12.37 6.61 37.40 
11.76 5.43 37.13 
11.11 4.36 36.70 
10.42 3.41 36.15 
9.71 2.59 35.50 
9.00 1.90 34.77 
8.30 1.33 33.99 
7.61 0.88 33.18 
6.95 0.52 32.36 
6.33 0.25 31.53 
5.74 0.06 30.71 
5.19 -0.06 29.90 
4.69 -0.14 29.11 
4.23 -0.17 28.34 
3.81 -0.16 27.59 
3.43 -0.13 26.85 
3.10 -0.08 26.14 
2.80 -0.02 25.46 
2.53 0.06 24.79 
2.30 0.14 24.14 
2.10 0.23 23.50 
1.93 0.33 22.89 
1.78 0.42 22.30 
1.65 0.52 21.72 
1.55 0.62 21.15 
1.47 0.72 20.61 
1.40 0.82 20.08 
1.35 0.93 19.56 
1.32 1.03 19.06 
1.29 1.14 18.57 
1.28 1.25 18.10 
1.29 1.37 17.64 
1.30 1.49 17.19 
1.33 1.62 16.76 
1.36 1.76 16.34 
1.40 1.90 15.94 
1.46 2.06 15.54 
1.52 2.23 15.17 
1.60 2.41 14.80 
1.69 2.60 14.45 
1.78 2.81 14.12 
1.89 3.04 13.80 
2.01 3.29 13.50 
2.15 3.56 13.22 
2.30 3.85 12.95 
2.46 4.17 12.70 
2.64 4.52 12.48 
2.84 4.90 12.28 
3.05 5.32 12.10 
3.29 5.77 11.96 
3.55 6.26 11.85 
3.83 6.79 11.77 
4.14 7.37 11.74 
4.48 7.99 11.76 
4.85 8.67 11.83 
5.24 9.39 11.97 
5.68 10.16 12.18 
6.14 10.98 12.48 
6.64 11.84 12.87 
7.18 12.75 13.37 
7.76 13.69 13.99 
8.37 14.65 14.75 
9.01 15.61 15.66 
9.68 16.55 16.73 
10.38 17.45 17.98 
11.09 18.27 19.40 
11.81 18.98 20.99 
12.52 19.53 22.76 
13.21 19.89 24.66 
13.85 20.00 26.68 
14.43 19.84 28.76 
14.93 19.38 30.85 
15.32 18.60 32.88 
15.58 17.52 34.77 
15.70 16.15 36.46 
15.67 14.56 37.88 
15.48 12.79 38.99 
15.13 10.92 39.75 
14.64 9.04 40.18 
14.02 7.20 40.27 
13.28 5.47 40.06 
12.46 3.90 39.60 
11.58 2.51 38.94 
10.66 1.32 38.12 
9.72 0.33 37.20 
8.78 -0.48 36.21 
7.87 -1.11 35.19 
6.99 -1.60 34.17 
6.16 -1.95 33.15 
5.37 -2.20 32.16 
4.64 -2.36 31.20 
3.97 -2.46 30.28 
3.36 -2.50 29.39 
2.80 -2.50 28.54 
2.30 -2.48 27.73 
1.84 -2.44 26.95 
1.44 -2.40 26.20 
1.07 -2.35 25.48 
0.75 -2.30 24.79 
0.46 -2.25 24.13 
0.21 -2.22 23.48 
-0.02 -2.19 22.86 
-0.23 -2.18 22.27 
-0.41 -2.17 21.69 
-0.58 -2.19 21.13 
-0.74 -2.21 20.58 
-0.88 -2.25 20.06 
-1.01 -2.31 19.55 
-1.14 -2.38 19.06 
-1.26 -2.46 18.59 
-1.38 -2.56 18.14 
-1.50 -2.68 17.70 
-1.62 -2.82 17.27 
-1.74 -2.97 16.87 
-1.86 -3.15 16.48 
-1.99 -3.34 16.10 
-2.13 -3.55 15.75 
-2.28 -3.79 15.42 
-2.44 -4.05 15.10 
-2.60 -4.34 14.81 
-2.78 -4.65 14.54 
-2.98 -5.00 14.29 
-3.19 -5.37 14.07 
-3.42 -5.78 13.89 
-3.66 -6.22 13.73 
-3.93 -6.70 13.61 
-4.22 -7.22 13.53 
-4.53 -7.78 13.50 
-4.87 -8.37 13.52 
-5.23 -9.02 13.60 
-5.62 -9.70 13.74 
-6.05 -10.43 13.96 
-6.50 -11.19 14.26 
-6.98 -11.99 14.65 
-7.50 -12.81 15.15 
-8.05 -13.65 15.77 
-8.62 -14.50 16.51 
-9.22 -15.34 17.39 
-9.84 -16.14 18.42 
-10.48 -16.89 19.59 
-11.12 -17.56 20.91 
-11.76 -18.11 22.38 
-12.39 -18.51 23.97 
-12.98 -18.72 25.68 
-13.53 -18.73 27.45 
-14.01 -18.49 29.26 
-14.42 -18.00 31.06 
-14.73 -17.25 32.78 
-14.92 -16.25 34.37 
-14.99 -15.04 35.78 
-14.93 -13.64 36.96 
-14.73 -12.11 37.87 
-14.40 -10.51 38.50 
-13.96 -8.89 38.84 
-13.40 -7.32 38.92 
-12.75 -5.83 38.74 
-12.02 -4.47 38.35 
-11.24 -3.26 37.78 
-10.43 -2.21 37.08 
-9.61 -1.32 36.28 
-8.78 -0.59 35.41 
-7.97 -0.01 34.50 
-7.19 0.45 33.58 
-6.45 0.79 32.65 
-5.74 1.04 31.74 
-5.09 1.21 30.84 
-4.49 1.31 29.97 
-3.93 1.36 29.13 
-3.43 1.38 28.31 
-2.97 1.36 27.52 
-2.56 1.32 26.76 
-2.19 1.27 26.03 
-1.87 1.21 25.32 
-1.58 1.15 24.63 
-1.32 1.08 23.97 
-1.09 1.02 23.32 
-0.90 0.96 22.70 
-0.72 0.91 22.10 
-0.57 0.86 21.51 
-0.44 0.82 20.94 
-0.32 0.78 20.38 
-0.22 0.75 19.85 
-0.12 0.73 19.32 
-0.04 0.72 18.81 
0.03 0.71 18.32 
0.09 0.71 17.84 
0.15 0.71 17.37 
0.21 0.72 16.91 
0.26 0.74 16.47 
0.30 0.77 16.04 
0.35 0.80 15.62 
0.39 0.84 15.21 
0.44 0.88 14.81 
0.48 0.94 14.43 
0.53 1.00 14.05 
0.58 1.07 13.69 
0.63 1.14 13.34 
0.68 1.23 12.99 
0.74 1.32 12.66 
0.80 1.43 12.34 
0.86 1.54 12.02 
0.93 1.67 11.72 
1.01 1.81 11.43 
1.09 1.97 11.15 
1.19 2.14 10.88 
1.29 2.33 10.62 
1.40 2.54 10.37 
1.52 2.78 10.14 
1.65 3.03 9.92 
1.79 3.31 9.71 
1.95 3.62 9.52 
2.13 3.96 9.34 
2.32 4.34 9.19 
2.53 4.75 9.06 
2.76 5.20 8.95 
3.02 5.70 8.87 
3.30 6.25 8.82 
3.61 6.84 8.81 
3.95 7.50 8.85 
4.32 8.21 8.93 
4.73 8.98 9.08 
5.17 9.82 9.30 
5.66 10.72 9.61 
6.19 11.68 10.01 
6.76 12.71 10.52 
7.38 13.79 11.17 
8.04 14.91 11.97 
8.75 16.06 12.94 
9.50 17.22 14.10 
10.29 18.35 15.46 
11.11 19.42 17.05 
11.95 20.38 18.87 
12.79 21.17 20.91 
13.62 21.75 23.16 
14.41 22.04 25.58 
15.13 21.98 28.12 
15.77 21.55 30.71 
16.28 20.69 33.25 
16.64 19.43 35.64 
16.83 17.78 37.78 
16.83 15.81 39.58 
16.62 13.60 40.97 
16.22 11.26 41.91 
15.64 8.90 42.39 
14.88 6.61 42.44 
13.99 4.49 42.12 
12.99 2.59 41.48 
11.92 0.94 40.60 
10.81 -0.44 39.56 
9.68 -1.55 38.42 
8.57 -2.43 37.22 
7.49 -3.10 36.03 
6.46 -3.58 34.85 
5.48 -3.92 33.71 
4.58 -4.14 32.62 
3.74 -4.27 31.59 
2.98 -4.33 30.62 
2.28 -4.34 29.70 
1.65 -4.32 28.83 
1.08 -4.29 28.02 
0.57 -4.24 27.25 
0.12 -4.20 26.52 
-0.29 -4.16 25.82 
-0.66 -4.13 25.16 
-0.99 -4.11 24.53 
-1.28 -4.11 23.93 
-1.55 -4.14 23.36 
-1.80 -4.18 22.82 
-2.03 -4.24 22.29 
-2.24 -4.32 21.80 
-2.45 -4.43 21.33 
-2.64 -4.56 20.88 
-2.83 -4.72 20.45 
-3.02 -4.89 20.05 
-3.21 -5.10 19.68 
-3.40 -5.33 19.33 
-3.59 -5.58 19.01 
-3.80 -5.86 18.72 
-4.01 -6.17 18.46 
-4.23 -6.50 18.23 
-4.46 -6.87 18.04 
-4.71 -7.26 17.88 
-4.97 -7.67 17.77 
-5.25 -8.12 17.70 
-5.55 -8.59 17.68 
-5.86 -9.09 17.71 
-6.19 -9.62 17.80 
-6.54 -10.16 17.95 
-6.92 -10.73 18.18 
-7.31 -11.30 18.47 
-7.72 -11.89 18.84 
-8.14 -12.48 19.30 
-8.58 -13.05 19.85 
-9.03 -13.61 20.48 
-9.50 -14.13 21.21 
-9.96 -14.61 22.04 
-10.42 -15.03 22.95 
-10.88 -15.36 23.94 
-11.32 -15.60 25.01 
-11.73 -15.72 26.13 
-12.11 -15.71 27.30 
-12.45 -15.57 28.48 
-12.73 -15.28 29.64 
-12.96 -14.85 30.78 
-13.11 -14.27 31.84 
-13.19 -13.56 32.81 
-13.18 -12.74 33.66 
-13.10 -11.82 34.37 
-12.93 -10.84 34.92 
-12.68 -9.83 35.31 
-12.36 -8.80 35.53 
-11.97 -7.80 35.59 
-11.53 -6.84 35.50 
-11.04 -5.94 35.28 
-10.51 -5.11 34.94 
-9.96 -4.38 34.50 
-9.40 -3.73 33.98 
-8.83 -3.18 33.39 
-8.27 -2.72 32.76 
-7.72 -2.34 32.10 
-7.20 -2.03 31.41 
-6.69 -1.80 30.72 
-6.22 -1.63 30.02 
-5.78 -1.52 29.32 
-5.37 -1.45 28.63 
-4.99 -1.42 27.95 
-4.65 -1.42 27.28 
-4.35 -1.45 26.63 
-4.07 -1.51 25.99 
-3.83 -1.59 25.37 
-3.62 -1.68 24.76 
-3.44 -1.79 24.17 
-3.29 -1.91 23.59 
-3.17 -2.04 23.03 
-3.07 -2.18 22.49 
-2.99 -2.33 21.97 
-2.93 -2.49 21.46 
-2.90 -2.67 20.97 
-2.89 -2.85 20.50 
-2.89 -3.04 20.04 
-2.92 -3.25 19.60 
-2.96 -3.47 19.19 
-3.02 -3.70 18.79 
-3.09 -3.95 18.41 
-3.19 -4.22 18.05 
-3.30 -4.50 17.71 
-3.43 -4.81 17.40 
-3.58 -5.13 17.12 
-3.74 -5.48 16.86 
-3.92 -5.86 16.63 
-4.13 -6.26 16.43 
-4.35 -6.69 16.27 
-4.59 -7.15 16.15 
-4.86 -7.63 16.07 
-5.15 -8.15 16.03 
-5.46 -8.70 16.05 
-5.80 -9.28 16.13 
-6.16 -9.89 16.27 
-6.55 -10.53 16.48 
-6.96 -11.19 16.77 
-7.39 -11.87 17.15 
-7.85 -12.55 17.61 
-8.33 -13.24 18.18 
-8.83 -13.92 18.85 
-9.35 -14.57 19.64 
-9.88 -15.19 20.53 
-10.41 -15.74 21.54 
-10.94 -16.21 22.66 
-11.46 -16.58 23.87 
-11.96 -16.82 25.18 
-12.43 -16.91 26.55 
-12.85 -16.83 27.95 
-13.22 -16.58 29.37 
-13.52 -16.14 30.76 
-13.74 -15.51 32.08 
-13.87 -14.71 33.30 
-13.91 -13.76 34.37 
-13.84 -12.68 35.28 
-13.67 -11.50 36.00 
-13.41 -10.27 36.50 
-13.05 -9.03 36.80 
-12.61 -7.81 36.90 
-12.09 -6.64 36.81 
-11.52 -5.55 36.55 
-10.90 -4.56 36.15 
-10.26 -3.68 35.63 
-9.59 -2.92 35.01 
-8.93 -2.28 34.33 
-8.27 -1.75 33.59 
-7.63 -1.32 32.83 
-7.01 -0.98 32.05 
-6.42 -0.73 31.26 
-5.87 -0.54 30.48 
-5.36 -0.42 29.70 
-4.88 -0.35 28.94 
-4.45 -0.32 28.19 
-4.06 -0.32 27.46 
-3.70 -0.35 26.75 
-3.39 -0.41 26.06 
-3.11 -0.48 25.39 
-2.86 -0.56 24.74 
-2.65 -0.65 24.10 
-2.46 -0.75 23.49 
-2.30 -0.86 22.89 
-2.17 -0.97 22.31 
-2.06 -1.08 21.74 
-1.97 -1.21 21.19 
-1.91 -1.33 20.66 
-1.86 -1.46 20.14 
-1.83 -1.59 19.64 
-1.81 -1.73 19.15 
-1.81 -1.88 18.68 
-1.82 -2.03 18.22 
-1.85 -2.20 17.78 
-1.89 -2.37 17.36 
-1.95 -2.55 16.95 
-2.01 -2.75 16.55 
-2.09 -2.96 16.17 
-2.19 -3.18 15.81 
-2.29 -3.43 15.47 
-2.41 -3.69 15.15 
-2.55 -3.98 14.84 
-2.70 -4.28 14.56 
-2.87 -4.62 14.30 
-3.05 -4.98 14.06 
-3.25 -5.37 13.85 
-3.47 -5.79 13.67 
-3.72 -6.25 13.53 
-3.98 -6.74 13.42 
-4.27 -7.28 13.35 
-4.58 -7.85 13.33 
-4.92 -8.46 13.36 
-5.29 -9.12 13.45 
-5.69 -9.82 13.61 
-6.12 -10.56 13.85 
-6.58 -11.34 14.17 
-7.07 -12.15 14.59 
-7.60 -12.99 15.11 
-8.15 -13.85 15.76 
-8.73 -14.71 16.53 
-9.34 -15.55 17.45 
-9.97 -16.36 18.51 
-10.62 -17.11 19.72 
-11.27 -17.76 21.09 
-11.91 -18.30 22.60 
-12.54 -18.67 24.24 
-13.13 -18.86 25.98 
-13.68 -18.82 27.79 
-14.16 -18.53 29.63 
-14.55 -17.98 31.44 
-14.84 -17.17 33.16 
-15.01 -16.11 34.75 
-15.06 -14.84 36.13 
-14.97 -13.38 37.27 
-14.74 -11.81 38.14 
-14.38 -10.18 38.72 
-13.90 -8.54 39.01 
-13.32 -6.96 39.02 
-12.64 -5.48 38.79 
-11.89 -4.14 38.35 
-11.09 -2.94 37.74 
-10.27 -1.92 37.01 
-9.43 -1.05 36.18 
-8.60 -0.35 35.29 
-7.78 0.21 34.36 
-7.00 0.64 33.43 
-6.26 0.96 32.49 
-5.56 1.19 31.58 
-4.91 1.34 30.68 
-4.31 1.43 29.81 
-3.76 1.47 28.97 
-3.26 1.48 28.15 
-2.81 1.46 27.37 
-2.41 1.42 26.61 
-2.05 1.36 25.88 
-1.72 1.30 25.17 
-1.44 1.24 24.49 
-1.19 1.18 23.83 
-0.96 1.12 23.19 
-0.77 1.06 22.57 
-0.60 1.02 21.97 
-0.45 0.97 21.39 
-0.31 0.94 20.82 
-0.19 0.91 20.27 
-0.09 0.89 19.74 
0.00 0.88 19.22 
0.08 0.87 18.71 
0.16 0.87 18.22 
0.23 0.89 17.74 
0.29 0.90 17.28 
0.35 0.93 16.83 
0.41 0.96 16.39 
0.46 1.01 15.96 
0.52 1.06 15.55 
0.57 1.11 15.14 
0.63 1.18 14.75 
0.68 1.26 14.37 
0.74 1.34 14.00 
0.80 1.44 13.64 
0.87 1.54 13.30 
0.94 1.66 12.96 
1.01 1.79 12.64 
1.09 1.94 12.32 
1.18 2.10 12.02 
1.28 2.27 11.73 
1.38 2.47 11.45 
1.49 2.68 11.19 
1.62 2.92 10.94 
1.75 3.18 10.70 
1.90 3.46 10.48 
2.07 3.77 10.27 
2.25 4.12 10.09 
2.44 4.50 9.92 
2.66 4.91 9.78 
2.89 5.37 9.66 
3.15 5.87 9.58 
3.44 6.41 9.52 
3.75 7.01 9.51 
4.09 7.66 9.54 
4.46 8.37 9.63 
4.87 9.13 9.78 
5.32 9.96 10.00 
5.80 10.85 10.31 
6.33 11.79 10.72 
6.90 12.80 11.24 
7.51 13.85 11.89 
8.16 14.93 12.69 
8.86 16.04 13.66 
9.60 17.15 14.81 
10.37 18.22 16.16 
11.16 19.22 17.73 
11.98 20.11 19.51 
12.79 20.84 21.50 
13.58 21.34 23.68 
14.33 21.57 26.02 
15.02 21.46 28.45 
15.61 20.99 30.92 
16.08 20.13 33.33 
16.41 18.88 35.58 
16.57 17.27 37.60 
16.55 15.38 39.28 
16.34 13.26 40.57 
15.94 11.04 41.44 
15.36 8.79 41.88 
14.63 6.62 41.92 
13.77 4.61 41.61 
12.81 2.80 41.00 
11.78 1.23 40.16 
10.71 -0.09 39.16 
9.63 -1.16 38.07 
8.56 -2.01 36.92 
7.52 -2.66 35.77 
6.53 -3.14 34.62 
5.59 -3.47 33.52 
4.72 -3.69 32.45 
3.91 -3.83 31.44 
3.17 -3.89 30.48 
2.50 -3.91 29.57 
1.89 -3.90 28.70 
1.34 -3.86 27.89 
0.84 -3.82 27.11 
0.40 -3.77 26.37 
0.01 -3.73 25.67 
-0.35 -3.70 25.00 
-0.66 -3.68 24.36 
-0.95 -3.68 23.75 
-1.21 -3.69 23.17 
-1.45 -3.72 22.61 
-1.67 -3.77 22.07 
-1.87 -3.84 21.55 
-2.06 -3.93 21.06 
-2.25 -4.05 20.59 
-2.42 -4.19 20.15 
-2.60 -4.35 19.72 
-2.77 -4.53 19.32 
-2.95 -4.74 18.94 
-3.13 -4.97 18.59 
-3.32 -5.23 18.26 
-3.51 -5.51 17.96 
-3.72 -5.82 17.69 
-3.94 -6.16 17.45 
-4.17 -6.53 17.25 
-4.41 -6.93 17.08 
-4.67 -7.36 16.95 
-4.95 -7.81 16.86 
-5.24 -8.30 16.82 
-5.56 -8.82 16.84 
-5.90 -9.36 16.91 
-6.25 -9.94 17.04 
-6.63 -10.54 17.25 
-7.03 -11.15 17.52 
-7.46 -11.78 17.88 
-7.90 -12.42 18.33 
-8.36 -13.06 18.87 
-8.84 -13.68 19.51 
-9.33 -14.28 20.25 
-9.83 -14.84 21.09 
-10.33 -15.34 22.04 
-10.83 -15.76 23.08 
-11.31 -16.08 24.22 
-11.78 -16.29 25.42 
-12.21 -16.36 26.69 
-12.60 -16.27 27.99 
-12.94 -16.03 29.29 
-13.22 -15.62 30.56 
-13.42 -15.04 31.78 
-13.54 -14.31 32.89 
-13.57 -13.44 33.89 
-13.51 -12.45 34.73 
-13.36 -11.38 35.39 
-13.12 -10.26 35.88 
-12.79 -9.12 36.17 
-12.39 -8.00 36.28 
-11.92 -6.92 36.22 
-11.39 -5.91 36.01 
-10.82 -4.98 35.66 
-10.23 -4.15 35.19 
-9.61 -3.43 34.64 
-8.99 -2.81 34.01 
-8.38 -2.29 33.33 
-7.78 -1.87 32.62 
-7.20 -1.53 31.89 
-6.65 -1.27 31.14 
-6.13 -1.08 30.40 
-5.64 -0.95 29.66 
-5.19 -0.87 28.93 
-4.78 -0.84 28.21 
-4.40 -0.84 27.50 
-4.06 -0.86 26.81 
-3.76 -0.91 26.14 
-3.49 -0.98 25.49 
-3.26 -1.07 24.85 
-3.05 -1.17 24.23 
-2.88 -1.27 23.63 
-2.73 -1.39 23.05 
-2.61 -1.52 22.48 
-2.51 -1.65 21.93 
-2.44 -1.79 21.39 
-2.38 -1.94 20.87 
-2.35 -2.09 20.37 
-2.33 -2.25 19.88 
-2.33 -2.42 19.41 
-2.35 -2.61 18.96 
-2.38 -2.80 18.53 
-2.43 -3.00 18.11 
-2.50 -3.22 17.71 
-2.58 -3.45 17.32 
-2.67 -3.70 16.96 
-2.78 -3.97 16.62 
-2.91 -4.26 16.30 
-3.05 -4.56 16.00 
-3.21 -4.90 15.72 
-3.39 -5.26 15.47 
-3.59 -5.64 15.25 
-3.80 -6.06 15.06 
-4.04 -6.50 14.91 
-4.29 -6.98 14.80 
-4.58 -7.50 14.72 
-4.88 -8.05 14.70 
-5.21 -8.64 14.73 
-5.57 -9.26 14.82 
-5.95 -9.92 14.97 
-6.36 -10.61 15.20 
-6.80 -11.33 15.51 
-7.27 -12.08 15.92 
-7.76 -12.84 16.42 
-8.28 -13.62 17.04 
-8.83 -14.38 17.77 
-9.39 -15.13 18.63 
-9.97 -15.83 19.62 
-10.56 -16.48 20.74 
-11.15 -17.03 21.99 
-11.73 -17.47 23.36 
-12.29 -17.76 24.84 
-12.82 -17.88 26.40 
-13.30 -17.80 28.00 
-13.72 -17.52 29.63 
-14.06 -17.01 31.21 
-14.30 -16.28 32.73 
-14.45 -15.34 34.11 
-14.48 -14.21 35.32 
-14.39 -12.94 36.33 
-14.19 -11.57 37.11 
-13.87 -10.15 37.63 
-13.45 -8.71 37.91 
-12.93 -7.32 37.96 
-12.33 -6.00 37.79 
-11.67 -4.79 37.44 
-10.96 -3.71 36.92 
-10.22 -2.76 36.29 
-9.47 -1.96 35.56 
-8.73 -1.29 34.77 
-7.99 -0.75 33.94 
-7.28 -0.32 33.09 
-6.60 0.00 32.23 
-5.96 0.24 31.37 
-5.36 0.41 30.53 
-4.81 0.51 29.70 
-4.30 0.56 28.90 
-3.83 0.58 28.11 
-3.42 0.56 27.35 
-3.04 0.52 26.61 
-2.70 0.47 25.90 
-2.40 0.40 25.21 
-2.14 0.33 24.54 
-1.91 0.25 23.88 
-1.71 0.17 23.25 
-1.53 0.08 22.64 
-1.38 0.00 22.04 
-1.26 -0.08 21.46 
-1.15 -0.16 20.90 
-1.06 -0.24 20.35 
-0.98 -0.32 19.82 
-0.92 -0.39 19.30 
-0.88 -0.47 18.80 
-0.84 -0.55 18.31 
-0.82 -0.62 17.83 
-0.80 -0.70 17.37 
-0.80 -0.78 16.91 
-0.80 -0.86 16.48 
-0.81 -0.95 16.05 
-0.83 -1.04 15.63 
-0.85 -1.13 15.23 
-0.88 -1.23 14.84 
-0.92 -1.34 14.46 
-0.97 -1.46 14.10 
-1.02 -1.58 13.74 
-1.08 -1.71 13.39 
-1.15 -1.86 13.06 
-1.22 -2.02 12.74 
-1.31 -2.19 12.43 
-1.40 -2.38 12.14 
-1.50 -2.59 11.85 
-1.62 -2.82 11.58 
-1.74 -3.07 11.33 
-1.88 -3.34 11.08 
-2.04 -3.64 10.86 
-2.20 -3.96 10.65 
-2.39 -4.32 10.47 
-2.59 -4.72 10.30 
-2.81 -5.15 10.16 
-3.06 -5.62 10.05 
-3.33 -6.13 9.97 
-3.62 -6.70 9.93 
-3.94 -7.31 9.93 
-4.29 -7.98 9.98 
-4.68 -8.70 10.09 
-5.10 -9.48 10.26 
-5.56 -10.32 10.51 
-6.05 -11.22 10.85 
-6.59 -12.17 11.29 
-7.17 -13.17 11.86 
-7.79 -14.22 12.56 
-8.45 -15.29 13.41 
-9.16 -16.37 14.43 
-9.90 -17.44 15.64 
-10.66 -18.46 17.05 
-11.45 -19.39 18.67 
-12.25 -20.19 20.49 
-13.03 -20.81 22.51 
-13.79 -21.18 24.71 
-14.50 -21.27 27.02 
-15.14 -21.03 29.41 
-15.67 -20.42 31.80 
-16.08 -19.43 34.09 
-16.34 -18.08 36.20 
-16.42 -16.41 38.04 
-16.33 -14.48 39.54 
-16.05 -12.38 40.65 
-15.60 -10.21 41.34 
-14.98 -8.05 41.63 
-14.22 -5.99 41.55 
-13.34 -4.09 41.14 
-12.38 -2.41 40.47 
-11.36 -0.96 39.60 
-10.31 0.25 38.59 
-9.26 1.22 37.50 
-8.22 1.99 36.38 
-7.22 2.57 35.25 
-6.27 2.99 34.13 
-5.37 3.29 33.06 
-4.54 3.48 32.02 
-3.77 3.59 31.03 
-3.06 3.64 30.09 
-2.43 3.65 29.20 
-1.85 3.63 28.36 
-1.33 3.60 27.56 
-0.86 3.55 26.79 
-0.44 3.51 26.07 
-0.07 3.46 25.37 
0.26 3.43 24.71 
0.57 3.41 24.07 
0.84 3.41 23.46 
1.08 3.42 22.88 
1.31 3.45 22.31 
1.51 3.50 21.78 
1.70 3.57 21.26 
1.89 3.66 20.76 
2.06 3.77 20.29 
2.23 3.90 19.84 
2.40 4.06 19.41 
2.56 4.23 19.00 
2.73 4.43 18.61 
2.90 4.66 18.25 
3.08 4.91 17.91 
3.27 5.18 17.59 
3.47 5.49 17.31 
3.67 5.82 17.05 
3.90 6.17 16.83 
4.13 6.56 16.64 
4.38 6.98 16.48 
4.65 7.43 16.37 
4.94 7.92 16.30 
5.25 8.43 16.28 
5.58 8.98 16.32 
5.93 9.55 16.42 
6.30 10.16 16.58 
6.70 10.79 16.82 
7.12 11.44 17.13 
7.56 12.10 17.53 
8.03 12.78 18.03 
8.51 13.44 18.62 
9.01 14.10 19.32 
9.53 14.72 20.13 
10.05 15.30 21.06 
10.57 15.80 22.08 
11.09 16.22 23.22 
11.60 16.53 24.44 
12.08 16.71 25.74 
12.52 16.74 27.10 
12.92 16.60 28.48 
13.25 16.28 29.85 
13.52 15.78 31.19 
13.70 15.11 32.44 
13.80 14.27 33.59 
13.79 13.29 34.58 
13.69 12.20 35.40 
13.50 11.03 36.03 
13.20 9.82 36.45 
12.82 8.61 36.68 
12.36 7.43 36.71 
11.84 6.32 36.57 
11.26 5.29 36.26 
10.65 4.36 35.83 
10.01 3.53 35.29 
9.36 2.83 34.66 
8.71 2.23 33.98 
8.07 1.74 33.25 
7.44 1.34 32.49 
6.85 1.04 31.72 
6.28 0.81 30.94 
5.75 0.65 30.17 
5.26 0.54 29.41 
4.81 0.49 28.66 
4.40 0.47 27.93 
4.03 0.48 27.21 
3.69 0.52 26.52 
3.39 0.58 25.84 
3.13 0.65 25.18 
2.90 0.74 24.54 
2.70 0.84 23.91 
2.52 0.95 23.31 
2.38 1.06 22.72 
2.26 1.18 22.14 
2.16 1.30 21.59 
2.09 1.43 21.05 
2.03 1.56 20.52 
1.99 1.70 20.02 
1.97 1.84 19.52 
1.97 2.00 19.05 
1.98 2.16 18.59 
2.00 2.33 18.14 
2.04 2.50 17.71 
2.09 2.70 17.30 
2.16 2.90 16.90 
2.24 3.12 16.52 
2.34 3.35 16.16 
2.45 3.60 15.82 
2.57 3.88 15.50 
2.71 4.17 15.19 
2.86 4.49 14.91 
3.03 4.83 14.65 
3.22 5.20 14.42 
3.43 5.60 14.22 
3.66 6.03 14.05 
3.90 6.50 13.91 
4.18 7.00 13.82 
4.47 7.55 13.76 
4.79 8.13 13.76 
5.14 8.75 13.81 
5.51 9.41 13.92 
5.92 10.11 14.11 
6.35 10.85 14.37 
6.82 11.62 14.72 
7.31 12.43 15.18 
7.84 13.25 15.74 
8.40 14.08 16.42 
8.98 14.91 17.23 
9.58 15.71 18.18 
10.20 16.47 19.27 
10.83 17.15 20.51 
11.46 17.74 21.89 
12.08 18.19 23.40 
12.68 18.47 25.03 
13.23 18.56 26.74 
13.74 18.43 28.50 
14.17 18.05 30.27 
14.51 17.42 31.98 
14.75 16.55 33.60 
14.87 15.45 35.05 
14.86 14.16 36.31 
14.72 12.71 37.32 
14.46 11.18 38.06 
14.07 9.60 38.52 
13.57 8.04 38.71 
12.97 6.55 38.64 
12.29 5.16 38.36 
11.55 3.91 37.88 
10.77 2.81 37.25 
9.96 1.86 36.51 
9.15 1.07 35.69 
8.35 0.43 34.81 
7.57 -0.08 33.91 
6.82 -0.47 33.00 
6.12 -0.76 32.09 
5.45 -0.96 31.19 
4.83 -1.09 30.32 
4.27 -1.17 29.47 
3.75 -1.20 28.65 
3.28 -1.20 27.85 
2.85 -1.17 27.09 
2.47 -1.12 26.34 
2.13 -1.07 25.63 
1.83 -1.00 24.93 
1.56 -0.93 24.26 
1.33 -0.87 23.61 
1.12 -0.80 22.98 
0.94 -0.74 22.36 
0.79 -0.68 21.77 
0.65 -0.63 21.19 
0.53 -0.58 20.63 
0.43 -0.54 20.08 
0.34 -0.50 19.55 
0.26 -0.47 19.04 
0.19 -0.44 18.54 
0.13 -0.42 18.05 
0.08 -0.41 17.57 
0.03 -0.40 17.11 
-0.01 -0.39 16.66 
-0.04 -0.39 16.22 
-0.08 -0.40 15.79 
-0.11 -0.40 15.38 
-0.14 -0.42 14.98 
-0.16 -0.43 14.58 
-0.19 -0.45 14.20 
-0.22 -0.48 13.83 
-0.24 -0.50 13.46 
-0.27 -0.54 13.11 
-0.30 -0.57 12.77 
-0.32 -0.61 12.43 
-0.35 -0.66 12.11 
-0.39 -0.71 11.79 
-0.42 -0.77 11.48 
-0.46 -0.84 11.19 
-0.50 -0.91 10.90 
-0.54 -0.99 10.61 
-0.59 -1.08 10.34 
-0.64 -1.18 10.07 
-0.69 -1.28 9.82 
-0.76 -1.40 9.57 
-0.82 -1.53 9.33 
-0.90 -1.68 9.10 
-0.98 -1.84 8.87 
-1.07 -2.02 8.66 
-1.17 -2.22 8.46 
-1.28 -2.43 8.26 
-1.40 -2.67 8.08 
-1.54 -2.94 7.91 
-1.68 -3.23 7.75 
-1.85 -3.56 7.60 
-2.03 -3.92 7.47 
-2.22 -4.31 7.36 
-2.44 -4.75 7.27 
-2.69 -5.23 7.21 
-2.95 -5.76 7.17 
-3.25 -6.35 7.17 
-3.57 -6.99 7.20 
-3.93 -7.70 7.29 
-4.33 -8.47 7.42 
-4.76 -9.31 7.63 
-5.24 -10.22 7.91 
-5.76 -11.21 8.28 
-6.33 -12.27 8.76 
-6.95 -13.40 9.37 
-7.62 -14.59 10.13 
-8.34 -15.82 11.06 
-9.11 -17.09 12.19 
-9.93 -18.35 13.54 
-10.80 -19.58 15.12 
-11.69 -20.72 16.96 
-12.60 -21.73 19.06 
-13.51 -22.52 21.41 
-14.39 -23.03 23.99 
-15.22 -23.19 26.74 
-15.97 -22.93 29.59 
-16.60 -22.21 32.45 
-17.08 -21.01 35.20 
-17.38 -19.34 37.71 
-17.47 -17.27 39.87 
-17.34 -14.89 41.59 
-16.98 -12.30 42.80 
-16.41 -9.66 43.49 
-15.64 -7.07 43.67 
-14.70 -4.65 43.39 
-13.64 -2.47 42.75 
-12.48 -0.59 41.82 
-11.27 0.99 40.69 
-10.04 2.26 39.45 
-8.82 3.25 38.15 
-7.63 4.00 36.85 
-6.50 4.54 35.58 
-5.43 4.91 34.37 
-4.43 5.14 33.22 
-3.52 5.28 32.14 
-2.68 5.34 31.14 
-1.91 5.34 30.20 
-1.22 5.32 29.32 
-0.60 5.27 28.50 
-0.05 5.22 27.73 
0.45 5.17 27.01 
0.90 5.13 26.34 
1.30 5.10 25.70 
1.66 5.09 25.10 
1.99 5.10 24.53 
2.29 5.13 23.99 
2.56 5.18 23.49 
2.81 5.25 23.01 
3.05 5.35 22.55 
3.27 5.48 22.13 
3.49 5.63 21.73 
3.70 5.80 21.36 
3.91 6.00 21.02 
4.12 6.23 20.71 
4.33 6.48 20.43 
4.55 6.76 20.18 
4.78 7.06 19.97 
5.01 7.38 19.79 
5.25 7.73 19.66 
5.50 8.10 19.56 
5.77 8.50 19.51 
6.05 8.91 19.50 
6.34 9.35 19.55 
6.65 9.80 19.64 
6.97 10.26 19.80 
7.31 10.73 20.02 
7.66 11.21 20.30 
8.02 11.69 20.66 
8.39 12.15 21.08 
8.77 12.60 21.57 
9.16 13.03 22.14 
9.54 13.41 22.77 
9.93 13.75 23.48 
10.31 14.03 24.25 
10.67 14.24 25.08 
11.02 14.37 25.95 
11.34 14.40 26.85 
11.63 14.34 27.78 
11.88 14.16 28.70 
12.08 13.89 29.60 
12.24 13.50 30.47 
12.33 13.01 31.28 
12.37 12.44 32.01 
12.35 11.78 32.64 
12.26 11.06 33.17 
12.11 10.30 33.58 
11.90 9.51 33.87 
11.63 8.72 34.04 
11.32 7.94 34.08 
10.96 7.19 34.02 
10.56 6.48 33.85 
10.14 5.82 33.59 
9.70 5.23 33.24 
9.25 4.70 32.83 
8.80 4.24 32.37 
8.34 3.85 31.86 
7.90 3.52 31.31 
7.47 3.25 30.74 
7.06 3.04 30.16 
6.67 2.89 29.57 
6.30 2.78 28.97 
5.96 2.71 28.37 
5.65 2.68 27.78 
5.37 2.68 27.20 
5.11 2.71 26.62 
4.89 2.76 26.05 
4.69 2.84 25.50 
4.52 2.94 24.96 
4.37 3.06 24.43 
4.25 3.19 23.92 
4.16 3.34 23.43 
4.09 3.50 22.95 
4.04 3.68 22.49 
4.02 3.87 22.05 
4.01 4.08 21.63 
4.03 4.30 21.23 
4.07 4.54 20.84 
4.13 4.80 20.48 
4.20 5.07 20.15 
4.30 5.36 19.84 
4.41 5.66 19.55 
4.55 5.99 19.29 
4.70 6.33 19.07 
4.87 6.70 18.87 
5.07 7.09 18.71 
5.28 7.50 18.59 
5.51 7.93 18.52 
5.76 8.39 18.48 
6.04 8.86 18.50 
6.33 9.36 18.57 
6.64 9.87 18.69 
6.97 10.39 18.88 
7.33 10.93 19.14 
7.69 11.47 19.46 
8.08 12.01 19.87 
8.48 12.54 20.35 
8.89 13.06 20.91 
9.31 13.54 21.55 
9.74 13.98 22.28 
10.16 14.37 23.09 
10.58 14.69 23.97 
10.98 14.92 24.91 
11.36 15.06 25.91 
11.72 15.09 26.95 
12.03 15.00 28.00 
12.31 14.79 29.06 
12.53 14.45 30.09 
12.69 13.98 31.07 
12.79 13.39 31.97 
12.81 12.70 32.78 
12.76 11.92 33.47 
12.64 11.08 34.03 
12.45 10.18 34.45 
12.19 9.27 34.73 
11.87 8.37 34.86 
11.49 7.48 34.86 
11.07 6.64 34.73 
10.61 5.86 34.48 
10.12 5.15 34.14 
9.62 4.52 33.71 
9.11 3.97 33.22 
8.59 3.49 32.67 
8.09 3.09 32.08 
7.60 2.77 31.46 
7.12 2.51 30.82 
6.68 2.31 30.18 
6.25 2.17 29.52 
5.86 2.08 28.87 
5.50 2.02 28.23 
5.17 2.01 27.59 
4.87 2.03 26.97 
4.60 2.07 26.35 
4.36 2.13 25.75 
4.15 2.22 25.16 
3.97 2.32 24.59 
3.82 2.44 24.04 
3.70 2.58 23.50 
3.60 2.73 22.98 
3.52 2.88 22.47 
3.47 3.06 21.98 
3.44 3.24 21.51 
3.43 3.44 21.06 
3.44 3.65 20.62 
3.47 3.87 20.21 
3.52 4.11 19.81 
3.59 4.37 19.44 
3.68 4.64 19.09 
3.78 4.93 18.76 
3.91 5.24 18.46 
4.05 5.57 18.19 
4.21 5.92 17.95 
4.39 6.30 17.73 
4.59 6.70 17.55 
4.81 7.13 17.41 
5.06 7.58 17.31 
5.32 8.06 17.26 
5.60 8.56 17.25 
5.91 9.09 17.30 
6.24 9.64 17.40 
6.59 10.22 17.58 
6.96 10.81 17.82 
7.36 11.42 18.13 
7.78 12.03 18.53 
8.21 12.65 19.02 
8.66 13.25 19.59 
9.13 13.83 20.27 
9.60 14.38 21.04 
10.08 14.88 21.91 
10.56 15.31 22.87 
11.03 15.65 23.92 
11.48 15.89 25.04 
11.91 16.00 26.22 
12.30 15.99 27.44 
12.64 15.82 28.68 
12.93 15.50 29.90 
13.15 15.02 31.08 
13.30 14.39 32.19 
13.37 13.62 33.18 
13.35 12.74 34.05 
13.24 11.76 34.76 
13.05 10.72 35.31 
12.78 9.65 35.68 
12.43 8.58 35.87 
12.01 7.53 35.90 
11.54 6.54 35.77 
11.02 5.61 35.50 
10.46 4.77 35.12 
9.88 4.03 34.64 
9.29 3.38 34.08 
8.70 2.83 33.45 
8.12 2.37 32.79 
7.56 2.00 32.10 
7.01 1.71 31.38 
6.50 1.49 30.66 
6.01 1.33 29.94 
5.56 1.23 29.23 
5.15 1.17 28.52 
4.77 1.15 27.83 
4.42 1.16 27.15 
4.11 1.20 26.48 
3.84 1.26 25.84 
3.60 1.34 25.20 
3.39 1.43 24.59 
3.21 1.54 23.99 
3.05 1.66 23.41 
2.93 1.79 22.84 
2.83 1.93 22.29 
2.75 2.07 21.76 
2.69 2.23 21.25 
2.65 2.39 20.75 
2.64 2.56 20.27 
2.64 2.75 19.80 
2.66 2.94 19.36 
2.70 3.15 18.93 
2.75 3.37 18.52 
2.82 3.60 18.12 
2.91 3.85 17.75 
3.01 4.12 17.40 
3.13 4.41 17.07 
3.26 4.72 16.77 
3.42 5.05 16.49 
3.59 5.40 16.23 
3.78 5.79 16.01 
3.99 6.20 15.82 
4.22 6.64 15.66 
4.48 7.11 15.55 
4.75 7.61 15.47 
5.05 8.14 15.45 
5.37 8.71 15.47 
5.72 9.32 15.56 
6.09 9.95 15.71 
6.49 10.61 15.93 
6.91 11.30 16.24 
7.37 12.01 16.63 
7.84 12.73 17.12 
8.34 13.46 17.72 
8.86 14.17 18.43 
9.40 14.87 19.25 
9.95 15.52 20.20 
10.51 16.10 21.26 
11.07 16.60 22.45 
11.62 16.99 23.74 
12.14 17.24 25.12 
12.63 17.34 26.58 
13.08 17.25 28.07 
13.46 16.97 29.58 
13.77 16.49 31.05 
14.00 15.80 32.45 
14.13 14.93 33.73 
14.16 13.89 34.86 
14.08 12.72 35.80 
13.89 11.46 36.52 
13.59 10.14 37.03 
13.20 8.81 37.31 
12.72 7.52 37.37 
12.16 6.29 37.23 
11.55 5.15 36.92 
10.89 4.13 36.46 
10.20 3.23 35.89 
9.50 2.46 35.22 
8.80 1.81 34.48 
8.11 1.28 33.70 
7.43 0.85 32.90 
6.79 0.53 32.08 
6.18 0.28 31.26 
5.61 0.11 30.45 
5.08 0.00 29.65 
4.60 -0.06 28.87 
4.15 -0.08 28.11 
3.75 -0.07 27.37 
3.39 -0.03 26.64 
3.07 0.02 25.94 
2.78 0.09 25.26 
2.53 0.17 24.60 
2.31 0.26 23.96 
2.12 0.35 23.33 
1.95 0.45 22.73 
1.82 0.55 22.14 
1.70 0.65 21.57 
1.61 0.76 21.01 
1.53 0.86 20.47 
1.47 0.97 19.95 
1.43 1.08 19.44 
1.40 1.19 18.94 
1.39 1.31 18.46 
1.38 1.43 17.99 
1.40 1.56 17.54 
1.42 1.69 17.10 
1.45 1.83 16.67 
1.49 1.98 16.26 
1.55 2.14 15.87 
1.61 2.32 15.48 
1.69 2.50 15.12 
1.78 2.70 14.76 
1.87 2.92 14.42 
1.99 3.15 14.10 
2.11 3.41 13.80 
2.25 3.69 13.51 
2.40 3.99 13.24 
2.56 4.31 13.00 
2.75 4.67 12.77 
2.95 5.06 12.57 
3.17 5.48 12.40 
3.41 5.94 12.26 
3.68 6.44 12.15 
3.96 6.98 12.09 
4.28 7.56 12.06 
4.62 8.19 12.09 
4.99 8.87 12.18 
5.40 9.59 12.33 
5.83 10.37 12.56 
6.30 11.19 12.87 
6.81 12.05 13.29 
7.35 12.95 13.81 
7.93 13.87 14.46 
8.54 14.81 15.24 
9.18 15.75 16.18 
9.85 16.66 17.28 
10.54 17.52 18.54 
11.24 18.29 19.98 
11.95 18.94 21.58 
12.64 19.43 23.35 
13.30 19.71 25.24 
13.91 19.76 27.23 
14.46 19.52 29.27 
14.92 19.00 31.29 
15.27 18.16 33.24 
15.49 17.04 35.04 
15.57 15.65 36.63 
15.51 14.05 37.95 
15.28 12.31 38.96 
14.91 10.48 39.63 
14.40 8.65 39.97 
13.77 6.88 40.00 
13.03 5.23 39.75 
12.22 3.73 39.26 
11.34 2.41 38.58 
10.44 1.28 37.76 
9.52 0.34 36.85 
8.61 -0.42 35.87 
7.72 -1.01 34.87 
6.86 -1.46 33.86 
6.06 -1.79 32.87 
5.30 -2.02 31.90 
4.59 -2.17 30.96 
3.94 -2.26 30.05 
3.35 -2.29 29.18 
2.81 -2.29 28.34 
2.33 -2.27 27.53 
1.89 -2.23 26.76 
1.50 -2.18 26.02 
1.15 -2.13 25.31 
0.84 -2.08 24.62 
0.57 -2.03 23.96 
0.32 -1.99 23.32 
0.10 -1.96 22.70 
-0.09 -1.94 22.11 
-0.27 -1.93 21.53 
-0.43 -1.94 20.97 
-0.57 -1.95 20.43 
-0.70 -1.99 19.90 
-0.83 -2.03 19.39 
-0.94 -2.09 18.90 
-1.06 -2.16 18.42 
-1.17 -2.25 17.96 
-1.27 -2.35 17.52 
-1.38 -2.47 17.09 
-1.49 -2.60 16.67 
-1.60 -2.75 16.28 
-1.72 -2.92 15.89 
-1.84 -3.11 15.53 
-1.97 -3.32 15.18 
-2.11 -3.55 14.85 
-2.26 -3.81 14.54 
-2.42 -4.09 14.25 
-2.60 -4.39 13.98 
-2.78 -4.73 13.73 
-2.99 -5.09 13.51 
-3.20 -5.49 13.32 
-3.44 -5.92 13.15 
-3.70 -6.39 13.02 
-3.98 -6.91 12.93 
-4.29 -7.46 12.89 
-4.62 -8.05 12.89 
-4.97 -8.69 12.94 
-5.36 -9.38 13.06 
-5.78 -10.11 13.26 
-6.23 -10.88 13.53 
-6.71 -11.69 13.89 
-7.22 -12.53 14.36 
-7.77 -13.41 14.94 
-8.35 -14.29 15.65 
-8.96 -15.18 16.50 
-9.59 -16.04 17.49 
-10.25 -16.86 18.64 
-10.91 -17.61 19.95 
-11.58 -18.25 21.42 
-12.24 -18.76 23.03 
-12.88 -19.08 24.78 
-13.48 -19.20 26.62 
-14.02 -19.06 28.52 
-14.48 -18.66 30.42 
-14.85 -17.99 32.28 
-15.10 -17.04 34.02 
-15.23 -15.84 35.59 
-15.22 -14.42 36.93 
-15.07 -12.85 38.00 
-14.78 -11.18 38.77 
-14.35 -9.46 39.24 
-13.81 -7.78 39.40 
-13.15 -6.18 39.29 
-12.42 -4.70 38.94 
-11.62 -3.37 38.40 
-10.78 -2.22 37.69 
-9.91 -1.24 36.88 
-9.05 -0.43 35.98 
-8.19 0.22 35.05 
-7.37 0.73 34.09 
-6.58 1.11 33.13 
-5.83 1.38 32.18 
-5.14 1.57 31.25 
-4.49 1.69 30.35 
-3.90 1.75 29.48 
-3.36 1.78 28.64 
-2.87 1.77 27.83 
-2.43 1.73 27.06 
-2.04 1.69 26.31 
-1.69 1.63 25.58 
-1.37 1.57 24.89 
-1.10 1.52 24.21 
-0.85 1.46 23.56 
-0.63 1.41 22.93 
-0.44 1.37 22.32 
-0.27 1.34 21.73 
-0.12 1.31 21.15 
0.02 1.29 20.60 
0.14 1.29 20.06 
0.25 1.29 19.53 
0.35 1.30 19.02 
0.44 1.33 18.52 
0.53 1.36 18.04 
0.61 1.40 17.58 
0.69 1.46 17.12 
0.76 1.52 16.68 
0.84 1.60 16.26 
0.92 1.69 15.84 
0.99 1.79 15.44 
1.07 1.90 15.05 
1.16 2.03 14.68 
1.25 2.17 14.32 
1.34 2.33 13.97 
1.45 2.50 13.64 
1.56 2.70 13.32 
1.67 2.91 13.01 
1.80 3.14 12.72 
1.94 3.40 12.45 
2.09 3.68 12.19 
2.26 3.99 11.95 
2.44 4.32 11.73 
2.64 4.69 11.54 
2.85 5.10 11.37 
3.09 5.54 11.22 
3.34 6.02 11.11 
3.62 6.55 11.03 
3.93 7.12 11.00 
4.26 7.75 11.01 
4.63 8.42 11.07 
5.02 9.14 11.20 
5.45 9.92 11.40 
5.92 10.75 11.68 
6.42 11.64 12.05 
6.96 12.57 12.53 
7.54 13.54 13.14 
8.16 14.53 13.88 
8.82 15.54 14.78 
9.50 16.55 15.84 
10.22 17.52 17.08 
10.96 18.42 18.51 
11.71 19.21 20.13 
12.46 19.86 21.93 
13.18 20.31 23.90 
13.87 20.52 26.00 
14.51 20.44 28.19 
15.05 20.05 30.41 
15.50 19.32 32.58 
15.81 18.25 34.63 
15.98 16.87 36.48 
15.99 15.22 38.05 
15.82 13.37 39.30 
15.50 11.40 40.18 
15.01 9.40 40.69 
14.38 7.43 40.84 
13.63 5.58 40.66 
12.78 3.88 40.21 
11.86 2.39 39.53 
10.89 1.10 38.68 
9.91 0.04 37.72 
8.93 -0.83 36.69 
7.96 -1.51 35.63 
7.04 -2.02 34.56 
6.15 -2.40 33.51 
5.33 -2.66 32.48 
4.56 -2.83 31.49 
3.85 -2.93 30.55 
3.20 -2.97 29.64 
2.61 -2.98 28.77 
2.08 -2.96 27.95 
1.61 -2.92 27.16 
1.18 -2.87 26.41 
0.79 -2.83 25.68 
0.45 -2.78 24.99 
0.15 -2.74 24.32 
-0.13 -2.72 23.68 
-0.37 -2.70 23.07 
-0.60 -2.70 22.47 
-0.80 -2.71 21.90 
-0.98 -2.74 21.35 
-1.15 -2.79 20.82 
-1.31 -2.85 20.30 
-1.46 -2.93 19.81 
-1.60 -3.03 19.33 
-1.75 -3.15 18.87 
-1.89 -3.29 18.44 
-2.03 -3.45 18.02 
-2.17 -3.63 17.61 
-2.32 -3.83 17.23 
-2.47 -4.05 16.87 
-2.63 -4.30 16.53 
-2.81 -4.57 16.22 
-2.99 -4.87 15.93 
-3.18 -5.19 15.66 
-3.39 -5.55 15.42 
-3.61 -5.94 15.21 
-3.86 -6.35 15.04 
-4.11 -6.81 14.90 
-4.39 -7.30 14.81 
-4.70 -7.82 14.76 
-5.02 -8.38 14.76 
-5.37 -8.98 14.81 
-5.74 -9.62 14.93 
-6.14 -10.29 15.12 
-6.57 -10.99 15.39 
-7.03 -11.73 15.75 
-7.51 -12.48 16.21 
-8.02 -13.25 16.77 
-8.56 -14.01 17.44 
-9.11 -14.77 18.24 
-9.69 -15.49 19.16 
-10.27 -16.16 20.22 
-10.86 -16.76 21.40 
-11.45 -17.25 22.71 
-12.02 -17.61 24.13 
-12.56 -17.82 25.65 
-13.06 -17.84 27.23 
-13.51 -17.66 28.85 
-13.89 -17.26 30.45 
-14.18 -16.63 32.00 
-14.38 -15.79 33.45 
-14.46 -14.76 34.74 
-14.43 -13.56 35.85 
-14.29 -12.24 36.74 
-14.02 -10.84 37.38 
-13.65 -9.40 37.78 
-13.18 -7.99 37.94 
-12.62 -6.64 37.87 
-11.99 -5.38 37.60 
-11.30 -4.23 37.17 
-10.58 -3.22 36.59 
-9.84 -2.35 35.91 
-9.09 -1.62 35.15 
-8.35 -1.02 34.33 
-7.63 -0.54 33.49 
-6.93 -0.17 32.64 
-6.27 0.11 31.78 
-5.66 0.31 30.93 
-5.08 0.44 30.09 
-4.55 0.52 29.28 
-4.07 0.55 28.49 
-3.63 0.55 27.72 
-3.23 0.52 26.97 
-2.88 0.47 26.24 
-2.56 0.41 25.54 
-2.28 0.34 24.86 
-2.04 0.26 24.20 
-1.82 0.18 23.56 
-1.63 0.10 22.94 
-1.47 0.02 22.33 
-1.34 -0.07 21.74 
-1.22 -0.15 21.17 
-1.12 -0.23 20.62 
-1.04 -0.31 20.08 
-0.97 -0.39 19.55 
-0.92 -0.47 19.04 
-0.88 -0.55 18.55 
-0.85 -0.62 18.06 
-0.84 -0.70 17.59 
-0.83 -0.78 17.14 
-0.83 -0.87 16.69 
-0.84 -0.95 16.26 
-0.85 -1.05 15.84 
-0.87 -1.14 15.43 
-0.90 -1.24 15.04 
-0.94 -1.35 14.65 
-0.99 -1.47 14.28 
-1.04 -1.59 13.92 
-1.10 -1.73 13.57 
-1.16 -1.88 13.24 
-1.24 -2.04 12.91 
-1.32 -2.21 12.60 
-1.42 -2.40 12.30 
-1.52 -2.61 12.01 
-1.63 -2.83 11.74 
-1.76 -3.08 11.48 
-1.90 -3.36 11.23 
-2.05 -3.65 11.01 
-2.22 -3.98 10.80 
-2.41 -4.34 10.61 
-2.61 -4.73 10.44 
-2.83 -5.16 10.30 
-3.07 -5.63 10.18 
-3.34 -6.15 10.10 
-3.64 -6.71 10.06 
-3.96 -7.32 10.06 
-4.31 -7.98 10.10 
-4.69 -8.70 10.21 
-5.11 -9.48 10.38 
-5.57 -10.31 10.63 
-6.06 -11.20 10.96 
-6.60 -12.15 11.41 
-7.17 -13.15 11.96 
-7.79 -14.19 12.66 
-8.45 -15.25 13.51 
-9.15 -16.32 14.52 
-9.88 -17.38 15.72 
-10.65 -18.39 17.12 
-11.43 -19.31 18.73 
-12.22 -20.11 20.54 
-13.00 -20.72 22.54 
-13.76 -21.10 24.71 
-14.46 -21.19 27.01 
-15.09 -20.95 29.38 
-15.62 -20.34 31.74 
-16.03 -19.37 34.01 
-16.28 -18.04 36.10 
-16.37 -16.39 37.93 
-16.28 -14.48 39.43 
-16.01 -12.41 40.53 
-15.57 -10.25 41.24 
-14.96 -8.11 41.53 
-14.21 -6.07 41.46 
-13.34 -4.18 41.07 
-12.38 -2.51 40.41 
-11.37 -1.07 39.55 
-10.33 0.14 38.56 
-9.29 1.12 37.48 
-8.26 1.89 36.37 
-7.26 2.47 35.24 
-6.31 2.90 34.13 
-5.42 3.20 33.06 
-4.59 3.39 32.03 
-3.83 3.51 31.04 
-3.13 3.56 30.10 
-2.49 3.57 29.21 
-1.91 3.55 28.37 
-1.39 3.52 27.56 
-0.93 3.47 26.80 
-0.51 3.43 26.07 
-0.14 3.39 25.37 
0.20 3.35 24.70 
0.49 3.33 24.07 
0.76 3.33 23.45 
1.01 3.34 22.87 
1.23 3.36 22.30 
1.44 3.41 21.76 
1.63 3.48 21.24 
1.81 3.56 20.74 
1.98 3.67 20.26 
2.15 3.79 19.80 
2.31 3.94 19.37 
2.47 4.11 18.95 
2.64 4.31 18.56 
2.81 4.53 18.19 
2.98 4.77 17.84 
3.17 5.04 17.52 
3.36 5.33 17.23 
3.56 5.66 16.96 
3.78 6.01 16.73 
4.01 6.39 16.53 
4.25 6.80 16.36 
4.52 7.24 16.23 
4.80 7.72 16.15 
5.10 8.22 16.11 
5.42 8.76 16.13 
5.77 9.34 16.21 
6.14 9.94 16.35 
6.53 10.57 16.56 
6.95 11.22 16.85 
7.38 11.89 17.22 
7.85 12.57 17.69 
8.33 13.25 18.25 
8.83 13.93 18.92 
9.35 14.57 19.70 
9.87 15.18 20.60 
10.41 15.73 21.60 
10.93 16.19 22.71 
11.45 16.55 23.93 
11.95 16.78 25.22 
12.42 16.87 26.58 
12.84 16.79 27.99 
13.20 16.54 29.39 
13.50 16.09 30.77 
13.72 15.47 32.08 
13.85 14.67 33.29 
13.88 13.72 34.36 
13.81 12.64 35.26 
13.65 11.47 35.97 
13.38 10.25 36.47 
13.02 9.01 36.76 
12.58 7.80 36.86 
12.07 6.64 36.77 
11.50 5.56 36.51 
10.89 4.57 36.11 
10.24 3.70 35.59 
9.58 2.95 34.97 
8.92 2.31 34.29 
8.26 1.78 33.56 
7.62 1.35 32.80 
7.01 1.01 32.02 
6.43 0.76 31.24 
5.88 0.58 30.46 
5.37 0.46 29.68 
4.90 0.39 28.92 
4.47 0.36 28.18 
4.07 0.36 27.45 
3.72 0.39 26.75 
3.41 0.44 26.06 
3.13 0.51 25.39 
2.88 0.60 24.73 
2.67 0.69 24.10 
2.49 0.79 23.49 
2.33 0.90 22.89 
2.20 1.01 22.31 
2.09 1.13 21.74 
2.01 1.25 21.19 
1.94 1.38 20.66 
1.89 1.51 20.15 
1.86 1.64 19.64 
1.85 1.79 19.16 
1.85 1.93 18.69 
1.87 2.09 18.23 
1.89 2.26 17.79 
1.94 2.43 17.37 
1.99 2.62 16.96 
2.06 2.82 16.57 
2.15 3.04 16.20 
2.24 3.27 15.84 
2.35 3.52 15.50 
2.47 3.79 15.18 
2.61 4.08 14.88 
2.77 4.39 14.60 
2.94 4.73 14.34 
3.13 5.10 14.11 
3.33 5.50 13.91 
3.56 5.93 13.74 
3.81 6.40 13.60 
4.08 6.90 13.50 
4.37 7.44 13.44 
4.69 8.02 13.44 
5.04 8.65 13.48 
5.41 9.31 13.59 
5.82 10.02 13.77 
6.26 10.77 14.03 
6.72 11.55 14.37 
7.22 12.37 14.82 
7.75 13.21 15.37 
8.31 14.06 16.05 
8.90 14.91 16.86 
9.51 15.74 17.81 
10.14 16.52 18.90 
10.79 17.24 20.15 
11.43 17.86 21.55 
12.07 18.35 23.08 
12.68 18.67 24.74 
13.26 18.79 26.49 
13.78 18.69 28.29 
14.24 18.33 30.11 
14.60 17.72 31.89 
14.85 16.85 33.57 
14.99 15.74 35.09 
15.00 14.42 36.40 
14.88 12.95 37.46 
14.62 11.37 38.24 
14.23 9.74 38.74 
13.72 8.13 38.96 
13.12 6.59 38.91 
12.43 5.15 38.62 
11.67 3.86 38.14 
10.87 2.72 37.50 
10.04 1.74 36.74 
9.21 0.92 35.90 
8.39 0.26 35.01 
7.59 -0.26 34.08 
6.82 -0.66 33.15 
6.10 -0.96 32.23 
5.41 -1.17 31.32 
4.78 -1.30 30.43 
4.20 -1.38 29.57 
3.66 -1.41 28.74 
3.18 -1.41 27.94 
2.75 -1.38 27.16 
2.36 -1.34 26.41 
2.01 -1.28 25.69 
1.70 -1.22 24.99 
1.42 -1.16 24.32 
1.18 -1.09 23.66 
0.97 -1.03 23.03 
0.78 -0.98 22.41 
0.61 -0.93 21.82 
0.47 -0.88 21.24 
0.34 -0.84 20.68 
0.23 -0.81 20.13 
0.13 -0.79 19.60 
0.05 -0.78 19.08 
-0.03 -0.77 18.58 
-0.10 -0.77 18.09 
-0.16 -0.77 17.62 
-0.22 -0.79 17.15 
-0.28 -0.81 16.70 
-0.33 -0.83 16.27 
-0.38 -0.87 15.84 
-0.43 -0.91 15.43 
-0.47 -0.96 15.03 
-0.52 -1.01 14.64 
-0.57 -1.07 14.26 
-0.62 -1.15 13.89 
-0.68 -1.23 13.53 
-0.73 -1.32 13.18 
-0.79 -1.42 12.85 
-0.86 -1.53 12.52 
-0.93 -1.66 12.21 
-1.01 -1.79 11.90 
-1.09 -1.94 11.61 
-1.18 -2.11 11.32 
-1.27 -2.29 11.05 
-1.38 -2.50 10.79 
-1.50 -2.72 10.55 
-1.63 -2.97 10.31 
-1.77 -3.24 10.09 
-1.92 -3.54 9.89 
-2.09 -3.86 9.70 
-2.28 -4.22 9.53 
-2.48 -4.62 9.39 
-2.70 -5.06 9.26 
-2.95 -5.53 9.17 
-3.22 -6.06 9.10 
-3.52 -6.63 9.07 
-3.84 -7.26 9.09 
-4.20 -7.94 9.15 
-4.59 -8.68 9.27 
-5.02 -9.49 9.46 
-5.49 -10.36 9.72 
-6.00 -11.29 10.08 
-6.55 -12.28 10.54 
-7.14 -13.33 11.13 
-7.78 -14.42 11.86 
-8.47 -15.54 12.75 
-9.20 -16.68 13.82 
-9.96 -17.81 15.09 
-10.76 -18.89 16.57 
-11.59 -19.88 18.27 
-12.42 -20.73 20.20 
-13.24 -21.38 22.33 
-14.04 -21.78 24.66 
-14.78 -21.87 27.12 
-15.44 -21.59 29.65 
-16.00 -20.92 32.17 
-16.42 -19.84 34.59 
-16.68 -18.37 36.81 
-16.75 -16.55 38.73 
-16.63 -14.47 40.27 
-16.32 -12.22 41.38 
-15.82 -9.89 42.05 
-15.14 -7.61 42.28 
-14.32 -5.44 42.11 
-13.38 -3.48 41.61 
-12.35 -1.74 40.85 
-11.27 -0.27 39.89 
-10.16 0.94 38.80 
-9.05 1.91 37.64 
-7.97 2.66 36.46 
-6.93 3.22 35.28 
-5.95 3.62 34.14 
-5.02 3.89 33.04 
-4.17 4.05 31.99 
-3.38 4.14 30.99 
-2.66 4.18 30.05 
-2.01 4.17 29.17 
-1.42 4.15 28.33 
-0.89 4.10 27.54 
-0.42 4.06 26.79 
0.00 4.02 26.07 
0.38 3.98 25.39 
0.72 3.96 24.75 
1.03 3.95 24.13 
1.31 3.96 23.54 
1.56 3.99 22.98 
1.80 4.04 22.44 
2.01 4.11 21.93 
2.22 4.20 21.44 
2.41 4.31 20.97 
2.60 4.45 20.53 
2.78 4.61 20.11 
2.96 4.80 19.71 
3.15 5.01 19.34 
3.34 5.24 18.99 
3.53 5.50 18.68 
3.73 5.79 18.39 
3.94 6.11 18.13 
4.17 6.45 17.90 
4.40 6.82 17.71 
4.65 7.22 17.56 
4.91 7.65 17.45 
5.20 8.10 17.38 
5.50 8.59 17.36 
5.81 9.10 17.40 
6.15 9.64 17.50 
6.51 10.20 17.66 
6.89 10.78 17.88 
7.29 11.37 18.19 
7.71 11.98 18.57 
8.14 12.58 19.05 
8.59 13.18 19.61 
9.06 13.76 20.27 
9.53 14.30 21.02 
10.01 14.80 21.87 
10.49 15.23 22.82 
10.96 15.57 23.85 
11.41 15.82 24.95 
11.84 15.95 26.12 
12.23 15.94 27.33 
12.58 15.79 28.55 
12.87 15.49 29.77 
13.10 15.03 30.94 
13.25 14.42 32.04 
13.33 13.67 33.04 
13.32 12.81 33.92 
13.22 11.85 34.64 
13.04 10.82 35.20 
12.78 9.77 35.58 
12.44 8.70 35.80 
12.04 7.66 35.84 
11.57 6.67 35.73 
11.06 5.74 35.49 
10.51 4.90 35.12 
9.94 4.15 34.65 
9.36 3.50 34.10 
8.77 2.94 33.49 
8.19 2.47 32.84 
7.63 2.09 32.15 
7.09 1.79 31.44 
6.57 1.57 30.73 
6.09 1.40 30.01 
5.64 1.29 29.30 
5.22 1.23 28.60 
4.84 1.20 27.90 
4.49 1.21 27.23 
4.18 1.24 26.56 
3.90 1.30 25.91 
3.66 1.38 25.28 
3.45 1.47 24.67 
3.26 1.58 24.07 
3.11 1.70 23.49 
2.98 1.83 22.92 
2.88 1.96 22.37 
2.80 2.11 21.84 
2.74 2.27 21.33 
2.70 2.43 20.83 
2.69 2.61 20.35 
2.69 2.79 19.88 
2.71 2.99 19.44 
2.74 3.19 19.01 
2.80 3.42 18.60 
2.87 3.65 18.21 
2.95 3.91 17.84 
3.06 4.18 17.49 
3.18 4.47 17.16 
3.31 4.78 16.86 
3.47 5.11 16.58 
3.64 5.47 16.33 
3.83 5.85 16.11 
4.05 6.26 15.92 
4.28 6.70 15.77 
4.53 7.18 15.65 
4.81 7.68 15.58 
5.11 8.22 15.56 
5.43 8.79 15.59 
5.78 9.39 15.69 
6.15 10.02 15.84 
6.55 10.68 16.08 
6.98 11.37 16.39 
7.43 12.07 16.79 
7.91 12.79 17.29 
8.41 13.51 17.89 
8.93 14.21 18.61 
9.46 14.89 19.44 
10.01 15.53 20.39 
10.56 16.10 21.46 
11.11 16.58 22.64 
11.65 16.95 23.93 
12.17 17.18 25.31 
12.65 17.25 26.76 
13.09 17.14 28.24 
13.46 16.84 29.73 
13.76 16.34 31.17 
13.97 15.65 32.55 
14.09 14.77 33.80 
14.11 13.73 34.89 
14.01 12.56 35.80 
13.81 11.30 36.50 
13.51 10.00 36.97 
13.12 8.69 37.23 
12.63 7.42 37.27 
12.08 6.21 37.12 
11.46 5.10 36.80 
10.81 4.09 36.34 
10.13 3.21 35.76 
9.43 2.46 35.09 
8.74 1.83 34.36 
8.05 1.31 33.58 
7.39 0.90 32.78 
6.76 0.58 31.97 
6.16 0.34 31.16 
5.59 0.18 30.35 
5.07 0.07 29.56 
4.59 0.02 28.79 
4.16 -0.00 28.03 
3.76 0.01 27.29 
3.41 0.05 26.57 
3.09 0.11 25.88 
2.81 0.18 25.20 
2.56 0.26 24.54 
2.35 0.35 23.90 
2.16 0.44 23.28 
2.00 0.54 22.68 
1.87 0.65 22.10 
1.76 0.75 21.53 
1.67 0.86 20.97 
1.60 0.97 20.44 
1.54 1.08 19.92 
1.50 1.20 19.41 
1.48 1.32 18.92 
1.47 1.44 18.44 
1.47 1.57 17.97 
1.49 1.70 17.53 
1.52 1.85 17.09 
1.55 2.00 16.67 
1.60 2.16 16.26 
1.67 2.33 15.87 
1.74 2.52 15.50 
1.82 2.72 15.13 
1.92 2.93 14.79 
2.02 3.17 14.46 
2.15 3.42 14.14 
2.28 3.69 13.85 
2.43 3.99 13.57 
2.59 4.31 13.32 
2.77 4.67 13.09 
2.97 5.05 12.88 
3.19 5.46 12.70 
3.43 5.92 12.55 
3.69 6.41 12.44 
3.97 6.94 12.36 
4.28 7.51 12.33 
4.62 8.13 12.35 
4.98 8.79 12.43 
5.38 9.50 12.57 
5.81 10.26 12.78 
6.27 11.06 13.08 
6.77 11.91 13.48 
7.30 12.79 13.98 
7.87 13.70 14.60 
8.46 14.62 15.36 
9.10 15.54 16.26 
9.75 16.44 17.32 
10.43 17.28 18.55 
11.12 18.05 19.94 
11.81 18.70 21.49 
12.49 19.20 23.20 
13.15 19.50 25.05 
13.76 19.58 26.98 
14.30 19.38 28.98 
14.77 18.90 30.96 
15.13 18.13 32.88 
15.36 17.07 34.67 
15.46 15.75 36.26 
15.42 14.22 37.59 
15.22 12.53 38.63 
14.88 10.75 39.34 
14.40 8.96 39.73 
13.80 7.22 39.81 
13.09 5.57 39.61 
12.30 4.08 39.17 
11.45 2.75 38.54 
10.57 1.61 37.76 
9.67 0.65 36.88 
8.77 -0.13 35.93 
7.89 -0.74 34.95 
7.05 -1.22 33.96 
6.24 -1.56 32.97 
5.49 -1.81 32.01 
4.79 -1.97 31.07 
4.14 -2.07 30.16 
3.54 -2.12 29.29 
3.00 -2.12 28.45 
2.52 -2.10 27.65 
2.08 -2.07 26.87 
1.69 -2.02 26.13 
1.34 -1.97 25.41 
1.02 -1.91 24.72 
0.75 -1.86 24.05 
0.50 -1.82 23.41 
0.28 -1.78 22.78 
0.09 -1.75 22.18 
-0.09 -1.73 21.60 
-0.24 -1.73 21.03 
-0.38 -1.73 20.48 
-0.51 -1.75 19.95 
-0.63 -1.78 19.44 
-0.74 -1.82 18.94 
-0.85 -1.88 18.45 
-0.95 -1.95 17.99 
-1.05 -2.03 17.53 
-1.15 -2.13 17.09 
-1.25 -2.24 16.67 
-1.35 -2.37 16.26 
-1.45 -2.51 15.87 
-1.56 -2.67 15.49 
-1.67 -2.84 15.12 
-1.79 -3.04 14.78 
-1.92 -3.26 14.44 
-2.06 -3.50 14.13 
-2.21 -3.76 13.83 
-2.37 -4.05 13.56 
-2.55 -4.37 13.30 
-2.74 -4.71 13.07 
-2.94 -5.09 12.87 
-3.17 -5.50 12.69 
-3.41 -5.95 12.54 
-3.67 -6.44 12.42 
-3.96 -6.97 12.35 
-4.28 -7.54 12.32 
-4.62 -8.16 12.34 
-4.98 -8.82 12.42 
-5.38 -9.53 12.56 
-5.81 -10.29 12.78 
-6.28 -11.10 13.08 
-6.78 -11.94 13.48 
-7.31 -12.82 13.98 
-7.88 -13.73 14.61 
-8.48 -14.65 15.37 
-9.11 -15.57 16.28 
-9.77 -16.47 17.35 
-10.45 -17.32 18.58 
-11.14 -18.08 19.98 
-11.84 -18.73 21.54 
-12.52 -19.22 23.26 
-13.17 -19.52 25.10 
-13.78 -19.59 27.05 
-14.33 -19.38 29.04 
-14.79 -18.89 31.03 
-15.14 -18.11 32.95 
-15.37 -17.04 34.73 
-15.47 -15.71 36.32 
-15.42 -14.17 37.64 
-15.22 -12.48 38.67 
-14.87 -10.70 39.37 
-14.39 -8.90 39.75 
-13.78 -7.16 39.82 
-13.07 -5.52 39.61 
-12.28 -4.02 39.17 
-11.43 -2.70 38.53 
-10.54 -1.56 37.74 
-9.64 -0.61 36.86 
-8.74 0.16 35.91 
-7.86 0.77 34.92 
-7.02 1.24 33.93 
-6.21 1.59 32.95 
-5.46 1.83 31.98 
-4.76 1.99 31.04 
-4.11 2.09 30.14 
-3.52 2.13 29.26 
-2.98 2.14 28.42 
-2.49 2.12 27.62 
-2.06 2.08 26.85 
-1.67 2.03 26.10 
-1.32 1.97 25.39 
-1.01 1.92 24.70 
-0.73 1.87 24.03 
-0.48 1.83 23.39 
-0.27 1.79 22.76 
-0.07 1.76 22.16 
0.10 1.75 21.58 
0.26 1.74 21.01 
0.40 1.75 20.47 
0.53 1.77 19.94 
0.65 1.80 19.42 
0.76 1.84 18.92 
0.86 1.90 18.44 
0.97 1.97 17.97 
1.07 2.05 17.52 
1.16 2.15 17.08 
1.26 2.26 16.66 
1.37 2.39 16.25 
1.47 2.54 15.86 
1.58 2.70 15.48 
1.69 2.88 15.12 
1.82 3.08 14.77 
1.95 3.30 14.44 
2.09 3.54 14.13 
2.24 3.81 13.84 
2.40 4.10 13.56 
2.58 4.42 13.31 
2.77 4.77 13.08 
2.98 5.15 12.88 
3.21 5.57 12.70 
3.45 6.02 12.56 
3.72 6.52 12.45 
4.01 7.05 12.38 
4.33 7.63 12.36 
4.67 8.25 12.39 
5.05 8.92 12.47 
5.45 9.64 12.62 
5.88 10.41 12.85 
6.35 11.21 13.17 
6.86 12.06 13.58 
7.40 12.95 14.10 
7.97 13.86 14.75 
8.57 14.78 15.53 
9.21 15.69 16.46 
9.87 16.58 17.54 
10.55 17.42 18.79 
11.24 18.16 20.21 
11.93 18.79 21.80 
12.61 19.26 23.53 
13.25 19.52 25.39 
13.85 19.55 27.33 
14.39 19.30 29.33 
14.83 18.77 31.30 
15.17 17.95 33.20 
15.38 16.84 34.96 
15.46 15.49 36.50 
15.39 13.92 37.78 
15.16 12.22 38.76 
14.80 10.44 39.42 
14.30 8.65 39.75 
13.68 6.93 39.78 
12.95 5.31 39.54 
12.15 3.84 39.06 
11.30 2.55 38.40 
10.41 1.44 37.61 
9.51 0.52 36.71 
8.62 -0.23 35.76 
7.75 -0.82 34.77 
6.91 -1.27 33.78 
6.11 -1.60 32.80 
5.37 -1.83 31.84 
4.67 -1.98 30.91 
4.04 -2.07 30.01 
3.45 -2.11 29.14 
2.92 -2.11 28.31 
2.45 -2.09 27.51 
2.02 -2.05 26.74 
1.63 -2.00 26.00 
1.29 -1.94 25.29 
0.98 -1.89 24.60 
0.71 -1.84 23.94 
0.47 -1.79 23.30 
0.26 -1.76 22.68 
0.07 -1.73 22.08 
-0.10 -1.72 21.50 
-0.26 -1.71 20.93 
-0.39 -1.72 20.39 
-0.52 -1.74 19.86 
-0.64 -1.77 19.35 
-0.75 -1.81 18.85 
-0.85 -1.87 18.37 
-0.95 -1.94 17.90 
-1.05 -2.02 17.45 
-1.15 -2.12 17.01 
-1.25 -2.23 16.59 
-1.35 -2.36 16.18 
-1.45 -2.50 15.79 
-1.56 -2.66 15.41 
-1.67 -2.84 15.05 
-1.79 -3.04 14.71 
-1.92 -3.26 14.38 
-2.06 -3.50 14.07 
-2.21 -3.76 13.77 
-2.37 -4.05 13.50 
-2.55 -4.37 13.25 
-2.74 -4.72 13.01 
-2.94 -5.10 12.81 
-3.17 -5.51 12.63 
-3.41 -5.96 12.49 
-3.68 -6.45 12.37 
-3.97 -6.98 12.30 
-4.28 -7.56 12.27 
-4.62 -8.18 12.30 
-4.99 -8.85 12.38 
-5.39 -9.56 12.52 
-5.83 -10.33 12.74 
-6.29 -11.13 13.05 
-6.80 -11.98 13.45 
-7.33 -12.87 13.97 
-7.90 -13.78 14.60 
-8.51 -14.71 15.37 
-9.14 -15.63 16.29 
-9.80 -16.53 17.36 
-10.48 -17.37 18.60 
-11.18 -18.14 20.01 
-11.87 -18.78 21.59 
-12.55 -19.27 23.32 
-13.21 -19.56 25.17 
-13.82 -19.61 27.13 
-14.36 -19.40 29.13 
-14.82 -18.90 31.13 
-15.17 -18.10 33.05 
-15.40 -17.01 34.83 
-15.49 -15.67 36.41 
-15.43 -14.11 37.73 
-15.22 -12.40 38.74 
-14.87 -10.61 39.43 
-14.38 -8.81 39.80 
-13.76 -7.07 39.85 
-13.05 -5.43 39.63 
-12.25 -3.93 39.17 
-11.39 -2.62 38.52 
-10.50 -1.49 37.73 
-9.60 -0.54 36.83 
-8.70 0.22 35.88 
-7.82 0.83 34.89 
-6.97 1.29 33.89 
-6.17 1.63 32.91 
-5.41 1.87 31.94 
-4.71 2.03 31.00 
-4.07 2.12 30.10 
-3.47 2.16 29.23 
-2.94 2.16 28.39 
-2.45 2.14 27.58 
-2.02 2.10 26.81 
-1.63 2.05 26.07 
-1.28 2.00 25.35 
-0.97 1.95 24.67 
-0.70 1.90 24.00 
-0.45 1.86 23.36 
-0.23 1.82 22.74 
-0.04 1.79 22.14 
0.13 1.78 21.56 
0.29 1.78 20.99 
0.43 1.79 20.45 
0.56 1.81 19.92 
0.68 1.84 19.40 
0.79 1.89 18.91 
0.90 1.95 18.43 
1.00 2.02 17.96 
1.11 2.11 17.51 
1.21 2.21 17.07 
1.31 2.33 16.65 
1.41 2.46 16.24 
1.52 2.61 15.85 
1.63 2.78 15.48 
1.75 2.96 15.12 
1.87 3.17 14.78 
2.01 3.40 14.45 
2.15 3.65 14.14 
2.31 3.92 13.85 
2.47 4.22 13.58 
2.66 4.55 13.34 
2.85 4.91 13.12 
3.07 5.30 12.92 
3.30 5.73 12.75 
3.55 6.19 12.62 
3.83 6.70 12.52 
4.13 7.25 12.47 
4.45 7.84 12.46 
4.81 8.47 12.50 
5.19 9.16 12.61 
5.60 9.89 12.78 
6.05 10.66 13.04 
6.52 11.48 13.38 
7.04 12.34 13.83 
7.58 13.23 14.38 
8.17 14.14 15.07 
8.78 15.05 15.89 
9.42 15.95 16.87 
10.08 16.82 18.00 
10.76 17.62 19.30 
11.45 18.33 20.77 
12.14 18.90 22.39 
12.80 19.30 24.15 
13.43 19.49 26.03 
14.01 19.43 27.98 
14.51 19.10 29.96 
14.92 18.48 31.91 
15.21 17.57 33.75 
15.38 16.38 35.43 
15.41 14.97 36.88 
15.29 13.37 38.06 
15.03 11.65 38.93 
14.62 9.87 39.48 
14.08 8.11 39.72 
13.43 6.43 39.66 
12.69 4.87 39.34 
11.87 3.46 38.81 
11.01 2.23 38.11 
10.13 1.19 37.28 
9.23 0.33 36.37 
8.35 -0.37 35.41 
7.49 -0.91 34.43 
6.67 -1.32 33.45 
5.90 -1.62 32.48 
5.17 -1.82 31.53 
4.50 -1.95 30.61 
3.88 -2.02 29.72 
3.32 -2.05 28.87 
2.81 -2.04 28.04 
2.35 -2.01 27.25 
1.93 -1.97 26.50 
1.56 -1.92 25.77 
1.24 -1.86 25.06 
0.94 -1.81 24.38 
0.68 -1.76 23.73 
0.45 -1.72 23.09 
0.25 -1.68 22.48 
0.07 -1.66 21.88 
-0.10 -1.64 21.31 
-0.24 -1.64 20.75 
-0.38 -1.64 20.21 
-0.50 -1.66 19.69 
-0.61 -1.69 19.18 
-0.71 -1.74 18.68 
-0.81 -1.79 18.20 
-0.91 -1.86 17.74 
-1.00 -1.94 17.29 
-1.10 -2.04 16.86 
-1.19 -2.15 16.44 
-1.29 -2.27 16.03 
-1.39 -2.41 15.64 
-1.49 -2.56 15.27 
-1.60 -2.74 14.90 
-1.72 -2.93 14.56 
-1.85 -3.14 14.23 
-1.98 -3.38 13.92 
-2.13 -3.63 13.62 
-2.28 -3.92 13.34 
-2.45 -4.23 13.09 
-2.64 -4.56 12.85 
-2.84 -4.93 12.64 
-3.06 -5.34 12.46 
-3.30 -5.78 12.31 
-3.55 -6.26 12.19 
-3.84 -6.78 12.10 
-4.14 -7.34 12.06 
-4.48 -7.95 12.07 
-4.84 -8.61 12.13 
-5.23 -9.32 12.26 
-5.66 -10.07 12.46 
-6.11 -10.87 12.74 
-6.61 -11.72 13.11 
-7.14 -12.60 13.59 
-7.70 -13.52 14.19 
-8.30 -14.46 14.92 
-8.93 -15.40 15.80 
-9.59 -16.32 16.83 
-10.27 -17.20 18.03 
-10.97 -18.01 19.41 
-11.68 -18.71 20.95 
-12.38 -19.27 22.66 
-13.05 -19.64 24.50 
-13.69 -19.78 26.46 
-14.26 -19.65 28.49 
-14.76 -19.24 30.53 
-15.15 -18.52 32.52 
-15.43 -17.50 34.38 
-15.56 -16.21 36.06 
-15.55 -14.69 37.49 
-15.39 -12.99 38.62 
-15.07 -11.18 39.42 
-14.61 -9.35 39.89 
-14.03 -7.54 40.03 
-13.33 -5.84 39.88 
-12.54 -4.27 39.48 
-11.68 -2.88 38.86 
-10.78 -1.68 38.09 
-9.87 -0.67 37.21 
-8.95 0.15 36.25 
-8.05 0.81 35.26 
-7.18 1.31 34.25 
-6.36 1.69 33.25 
-5.58 1.95 32.27 
-4.85 2.13 31.31 
-4.18 2.24 30.39 
-3.57 2.29 29.50 
-3.01 2.30 28.65 
-2.50 2.29 27.84 
-2.05 2.25 27.05 
-1.64 2.21 26.30 
-1.28 2.15 25.58 
-0.95 2.10 24.88 
-0.67 2.05 24.21 
-0.41 2.01 23.56 
-0.18 1.98 22.94 
0.02 1.95 22.33 
0.21 1.94 21.75 
0.37 1.94 21.18 
0.52 1.95 20.63 
0.66 1.98 20.10 
0.79 2.02 19.58 
0.91 2.07 19.09 
1.02 2.14 18.60 
1.13 2.22 18.14 
1.24 2.32 17.69 
1.35 2.43 17.25 
1.46 2.56 16.83 
1.57 2.70 16.43 
1.68 2.87 16.04 
1.80 3.05 15.67 
1.93 3.25 15.32 
2.07 3.48 14.98 
2.21 3.72 14.66 
2.37 3.99 14.36 
2.54 4.29 14.08 
2.72 4.61 13.83 
2.92 4.97 13.60 
3.13 5.36 13.39 
3.36 5.78 13.22 
3.62 6.24 13.08 
3.89 6.73 12.98 
4.18 7.27 12.91 
4.51 7.85 12.90 
4.85 8.47 12.93 
5.23 9.14 13.03 
5.64 9.86 13.20 
6.07 10.61 13.44 
6.55 11.41 13.77 
7.05 12.25 14.21 
7.58 13.11 14.75 
8.15 13.99 15.41 
8.75 14.88 16.21 
9.38 15.75 17.15 
10.02 16.59 18.25 
10.69 17.36 19.51 
11.36 18.04 20.92 
12.02 18.60 22.49 
12.67 18.99 24.19 
13.28 19.17 25.99 
13.84 19.12 27.88 
14.33 18.82 29.78 
14.73 18.23 31.66 
15.02 17.38 33.45 
15.20 16.26 35.08 
15.23 14.91 36.50 
15.13 13.39 37.66 
14.89 11.74 38.53 
14.50 10.04 39.10 
14.00 8.34 39.36 
13.38 6.71 39.34 
12.67 5.19 39.07 
11.89 3.81 38.59 
11.06 2.60 37.94 
10.20 1.56 37.15 
9.34 0.70 36.28 
8.48 -0.01 35.36 
7.65 -0.56 34.41 
6.84 -0.98 33.44 
6.08 -1.29 32.49 
5.37 -1.51 31.56 
4.71 -1.65 30.65 
4.10 -1.73 29.77 
3.54 -1.76 28.92 
3.04 -1.76 28.10 
2.58 -1.74 27.31 
2.17 -1.69 26.55 
1.81 -1.64 25.82 
1.48 -1.58 25.12 
1.19 -1.53 24.44 
0.94 -1.47 23.78 
0.71 -1.42 23.14 
0.51 -1.37 22.52 
0.33 -1.33 21.92 
0.18 -1.31 21.34 
0.04 -1.29 20.78 
-0.09 -1.27 20.23 
-0.20 -1.27 19.70 
-0.30 -1.28 19.19 
-0.40 -1.30 18.69 
-0.49 -1.33 18.20 
-0.57 -1.37 17.73 
-0.65 -1.42 17.27 
-0.72 -1.48 16.83 
-0.80 -1.55 16.40 
-0.87 -1.63 15.98 
-0.95 -1.73 15.57 
-1.03 -1.84 15.18 
-1.11 -1.96 14.80 
-1.20 -2.09 14.43 
-1.29 -2.24 14.08 
-1.39 -2.41 13.74 
-1.50 -2.59 13.42 
-1.61 -2.79 13.10 
-1.73 -3.01 12.81 
-1.87 -3.26 12.53 
-2.01 -3.53 12.26 
-2.17 -3.82 12.01 
-2.34 -4.14 11.79 
-2.53 -4.50 11.58 
-2.74 -4.89 11.40 
-2.96 -5.31 11.24 
-3.21 -5.77 11.11 
-3.48 -6.28 11.02 
-3.77 -6.83 10.96 
-4.09 -7.43 10.95 
-4.44 -8.08 10.99 
-4.82 -8.78 11.08 
-5.23 -9.53 11.25 
-5.68 -10.34 11.49 
-6.16 -11.20 11.81 
-6.68 -12.11 12.24 
-7.25 -13.06 12.78 
-7.85 -14.05 13.46 
-8.49 -15.06 14.27 
-9.16 -16.07 15.25 
-9.87 -17.06 16.41 
-10.60 -18.00 17.75 
-11.34 -18.86 19.28 
-12.10 -19.59 21.00 
-12.84 -20.15 22.89 
-13.55 -20.48 24.94 
-14.22 -20.55 27.10 
-14.81 -20.32 29.32 
-15.31 -19.75 31.53 
-15.69 -18.84 33.66 
-15.93 -17.61 35.62 
-16.02 -16.08 37.34 
-15.94 -14.31 38.76 
-15.70 -12.39 39.83 
-15.28 -10.38 40.52 
-14.72 -8.38 40.84 
-14.02 -6.45 40.82 
-13.21 -4.67 40.49 
-12.32 -3.07 39.91 
-11.37 -1.68 39.14 
-10.39 -0.50 38.23 
-9.40 0.46 37.22 
-8.43 1.23 36.17 
-7.48 1.82 35.09 
-6.57 2.26 34.03 
-5.71 2.58 32.99 
-4.91 2.79 31.98 
-4.17 2.92 31.01 
-3.49 2.99 30.08 
-2.88 3.01 29.20 
-2.32 3.00 28.35 
-1.81 2.97 27.54 
-1.36 2.93 26.77 
-0.95 2.88 26.04 
-0.59 2.83 25.33 
-0.27 2.79 24.65 
0.02 2.76 24.00 
0.28 2.74 23.37 
0.51 2.73 22.77 
0.73 2.74 22.18 
0.92 2.76 21.62 
1.10 2.80 21.08 
1.26 2.86 20.56 
1.42 2.93 20.06 
1.56 3.02 19.57 
1.71 3.13 19.11 
1.85 3.26 18.66 
1.99 3.41 18.23 
2.14 3.59 17.83 
2.28 3.78 17.44 


==> historial/historial2/plots/lorentz/lorenz2.csv <==
0.00 1.00 1.05 
0.10 1.00 1.02 
0.18 1.03 1.00 
0.27 1.08 0.97 
0.35 1.15 0.95 
0.43 1.24 0.93 
0.51 1.36 0.91 
0.60 1.49 0.90 
0.69 1.65 0.88 
0.79 1.84 0.87 
0.90 2.05 0.87 
1.02 2.29 0.86 
1.15 2.56 0.87 
1.30 2.86 0.88 
1.47 3.21 0.89 
1.65 3.59 0.92 
1.86 4.03 0.96 
2.09 4.52 1.02 
2.34 5.07 1.10 
2.63 5.68 1.20 
2.95 6.37 1.34 
3.32 7.13 1.51 
3.72 7.98 1.73 
4.17 8.93 2.02 
4.67 9.97 2.38 
5.23 11.12 2.83 
5.85 12.38 3.40 
6.54 13.76 4.11 
7.30 15.23 4.99 
8.13 16.80 6.08 
9.03 18.45 7.41 
10.01 20.14 9.03 
11.06 21.83 10.97 
12.16 23.45 13.28 
13.31 24.91 15.97 
14.47 26.11 19.05 
15.62 26.93 22.50 
16.72 27.25 26.24 
17.71 26.94 30.16 
18.55 25.92 34.11 
19.17 24.15 37.89 
19.53 21.67 41.28 
19.59 18.58 44.09 
19.32 15.06 46.17 
18.74 11.34 47.44 
17.85 7.63 47.90 
16.71 4.14 47.64 
15.36 1.02 46.80 
13.86 -1.64 45.52 
12.28 -3.80 43.96 
10.66 -5.49 42.28 
9.06 -6.76 40.57 
7.51 -7.66 38.91 
6.03 -8.27 37.36 
4.65 -8.64 35.93 
3.38 -8.85 34.64 
2.21 -8.93 33.48 
1.15 -8.92 32.45 
0.19 -8.86 31.54 
-0.66 -8.77 30.73 
-1.43 -8.65 30.01 
-2.11 -8.54 29.37 
-2.72 -8.43 28.80 
-3.26 -8.33 28.29 
-3.73 -8.24 27.84 
-4.16 -8.18 27.42 
-4.54 -8.13 27.05 
-4.88 -8.10 26.72 
-5.19 -8.09 26.42 
-5.46 -8.10 26.15 
-5.72 -8.13 25.91 
-5.95 -8.18 25.69 
-6.16 -8.24 25.51 
-6.36 -8.32 25.35 
-6.55 -8.41 25.22 
-6.74 -8.52 25.11 
-6.91 -8.63 25.02 
-7.08 -8.75 24.97 
-7.25 -8.88 24.93 
-7.41 -9.02 24.92 
-7.57 -9.16 24.94 
-7.73 -9.30 24.98 
-7.88 -9.44 25.04 
-8.04 -9.58 25.13 
-8.19 -9.71 25.24 
-8.34 -9.83 25.38 
-8.49 -9.95 25.53 
-8.63 -10.05 25.70 
-8.77 -10.14 25.89 
-8.91 -10.22 26.10 
-9.03 -10.28 26.32 
-9.16 -10.32 26.55 
-9.27 -10.33 26.79 
-9.37 -10.33 27.04 
-9.46 -10.31 27.29 
-9.54 -10.26 27.53 
-9.60 -10.19 27.77 
-9.66 -10.10 28.01 
-9.69 -9.99 28.23 
-9.71 -9.86 28.44 
-9.72 -9.71 28.63 
-9.71 -9.54 28.80 
-9.69 -9.36 28.94 
-9.65 -9.17 29.07 
-9.59 -8.97 29.16 
-9.52 -8.77 29.23 
-9.44 -8.56 29.27 
-9.35 -8.36 29.29 
-9.24 -8.16 29.28 
-9.13 -7.96 29.24 
-9.01 -7.77 29.17 
-8.88 -7.60 29.08 
-8.75 -7.43 28.97 
-8.62 -7.28 28.84 
-8.49 -7.14 28.69 
-8.35 -7.02 28.52 
-8.22 -6.91 28.34 
-8.09 -6.82 28.15 
-7.97 -6.75 27.94 
-7.85 -6.70 27.73 
-7.74 -6.66 27.52 
-7.63 -6.64 27.30 
-7.54 -6.64 27.07 
-7.45 -6.65 26.85 
-7.38 -6.67 26.63 
-7.31 -6.71 26.42 
-7.26 -6.77 26.21 
-7.21 -6.84 26.00 
-7.18 -6.92 25.81 
-7.16 -7.02 25.62 
-7.15 -7.12 25.45 
-7.16 -7.24 25.28 
-7.17 -7.36 25.13 
-7.19 -7.50 25.00 
-7.23 -7.65 24.88 
-7.28 -7.80 24.78 
-7.33 -7.96 24.69 
-7.40 -8.12 24.63 
-7.48 -8.29 24.58 
-7.57 -8.47 24.56 
-7.66 -8.65 24.56 
-7.76 -8.82 24.57 
-7.87 -9.00 24.62 
-7.99 -9.18 24.68 
-8.11 -9.35 24.76 
-8.23 -9.51 24.87 
-8.36 -9.67 25.00 
-8.50 -9.82 25.16 
-8.63 -9.96 25.33 
-8.76 -10.08 25.52 
-8.89 -10.19 25.74 
-9.02 -10.28 25.96 
-9.14 -10.35 26.20 
-9.26 -10.40 26.46 
-9.37 -10.43 26.72 
-9.47 -10.43 26.98 
-9.56 -10.41 27.25 
-9.64 -10.37 27.52 
-9.71 -10.30 27.78 
-9.76 -10.20 28.04 
-9.79 -10.08 28.28 
-9.82 -9.95 28.50 
-9.82 -9.79 28.71 
-9.81 -9.61 28.89 
-9.78 -9.42 29.05 
-9.74 -9.22 29.19 
-9.68 -9.01 29.29 
-9.60 -8.79 29.37 
-9.52 -8.57 29.41 
-9.41 -8.35 29.43 
-9.30 -8.13 29.42 
-9.18 -7.92 29.37 
-9.05 -7.72 29.31 
-8.92 -7.53 29.21 
-8.78 -7.36 29.09 
-8.63 -7.20 28.95 
-8.49 -7.05 28.79 
-8.35 -6.92 28.61 
-8.21 -6.81 28.42 
-8.07 -6.72 28.22 
-7.94 -6.64 28.00 
-7.81 -6.58 27.78 
-7.69 -6.54 27.55 
-7.58 -6.52 27.32 
-7.48 -6.52 27.08 
-7.39 -6.53 26.85 
-7.31 -6.56 26.61 
-7.24 -6.60 26.39 
-7.18 -6.66 26.16 
-7.13 -6.73 25.95 
-7.10 -6.82 25.74 
-7.08 -6.91 25.54 
-7.07 -7.03 25.36 
-7.07 -7.15 25.18 
-7.08 -7.28 25.02 
-7.11 -7.42 24.88 
-7.15 -7.58 24.75 
-7.19 -7.74 24.64 
-7.25 -7.90 24.55 
-7.32 -8.08 24.48 
-7.40 -8.26 24.43 
-7.49 -8.44 24.40 
-7.59 -8.63 24.39 
-7.70 -8.81 24.41 
-7.82 -9.00 24.45 
-7.94 -9.19 24.51 
-8.07 -9.37 24.60 
-8.20 -9.55 24.71 
-8.34 -9.72 24.85 
-8.48 -9.88 25.01 
-8.62 -10.03 25.19 
-8.76 -10.16 25.39 
-8.90 -10.28 25.61 
-9.03 -10.38 25.85 
-9.17 -10.46 26.11 
-9.29 -10.52 26.38 
-9.41 -10.55 26.66 
-9.52 -10.56 26.94 
-9.62 -10.54 27.23 
-9.70 -10.50 27.52 
-9.78 -10.42 27.80 
-9.83 -10.33 28.07 
-9.87 -10.20 28.33 
-9.90 -10.06 28.57 
-9.91 -9.89 28.80 
-9.90 -9.70 29.00 
-9.87 -9.50 29.17 
-9.82 -9.28 29.31 
-9.76 -9.06 29.43 
-9.68 -8.83 29.51 
-9.59 -8.59 29.56 
-9.48 -8.35 29.58 
-9.36 -8.12 29.57 
-9.24 -7.90 29.53 
-9.10 -7.68 29.46 
-8.95 -7.48 29.36 
-8.80 -7.29 29.23 
-8.65 -7.12 29.08 
-8.50 -6.96 28.91 
-8.35 -6.83 28.72 
-8.19 -6.71 28.52 
-8.05 -6.61 28.30 
-7.91 -6.52 28.07 
-7.77 -6.46 27.84 
-7.65 -6.42 27.60 
-7.53 -6.40 27.35 
-7.42 -6.39 27.10 
-7.32 -6.40 26.85 
-7.24 -6.43 26.61 
-7.16 -6.47 26.36 
-7.10 -6.53 26.13 
-7.05 -6.61 25.90 
-7.01 -6.70 25.68 
-6.99 -6.80 25.47 
-6.97 -6.92 25.27 
-6.97 -7.04 25.09 
-6.99 -7.18 24.92 
-7.01 -7.33 24.76 
-7.05 -7.49 24.62 
-7.10 -7.66 24.51 
-7.16 -7.83 24.41 
-7.23 -8.01 24.33 
-7.32 -8.20 24.27 
-7.41 -8.40 24.23 
-7.51 -8.59 24.22 
-7.63 -8.79 24.23 
-7.75 -8.99 24.27 
-7.87 -9.19 24.33 
-8.01 -9.38 24.42 
-8.15 -9.57 24.53 
-8.29 -9.76 24.67 
-8.44 -9.93 24.83 
-8.59 -10.09 25.02 
-8.74 -10.24 25.23 
-8.89 -10.37 25.47 
-9.04 -10.48 25.72 
-9.18 -10.57 25.99 
-9.32 -10.64 26.27 
-9.44 -10.68 26.57 
-9.56 -10.70 26.87 
-9.67 -10.68 27.18 
-9.76 -10.64 27.49 
-9.84 -10.57 27.79 
-9.91 -10.47 28.08 
-9.96 -10.34 28.37 
-9.99 -10.19 28.63 
-10.00 -10.02 28.87 
-9.99 -9.82 29.09 
-9.96 -9.60 29.28 
-9.92 -9.37 29.44 
-9.85 -9.13 29.57 
-9.77 -8.88 29.66 
-9.68 -8.63 29.72 
-9.56 -8.38 29.75 
-9.44 -8.13 29.74 
-9.30 -7.89 29.70 
-9.16 -7.65 29.62 
-9.00 -7.44 29.52 
-8.84 -7.23 29.39 
-8.68 -7.05 29.23 
-8.52 -6.88 29.05 
-8.35 -6.73 28.86 
-8.19 -6.60 28.64 
-8.04 -6.49 28.41 
-7.89 -6.41 28.17 
-7.74 -6.34 27.92 
-7.60 -6.29 27.66 
-7.48 -6.26 27.40 
-7.36 -6.25 27.14 
-7.26 -6.26 26.88 
-7.16 -6.29 26.62 
-7.08 -6.34 26.36 
-7.01 -6.40 26.11 
-6.96 -6.47 25.86 
-6.92 -6.57 25.63 
-6.89 -6.67 25.41 
-6.87 -6.79 25.19 
-6.87 -6.92 25.00 
-6.88 -7.06 24.81 
-6.91 -7.22 24.65 
-6.95 -7.38 24.50 
-7.00 -7.56 24.37 
-7.06 -7.74 24.25 
-7.13 -7.93 24.16 
-7.22 -8.13 24.10 
-7.31 -8.33 24.05 
-7.42 -8.54 24.03 
-7.54 -8.75 24.04 
-7.66 -8.96 24.07 
-7.80 -9.17 24.13 
-7.94 -9.38 24.21 
-8.08 -9.58 24.33 
-8.24 -9.78 24.46 
-8.39 -9.97 24.63 
-8.55 -10.15 24.82 
-8.71 -10.31 25.04 
-8.87 -10.45 25.28 
-9.03 -10.58 25.55 
-9.18 -10.68 25.83 
-9.33 -10.76 26.13 
-9.47 -10.82 26.44 
-9.60 -10.84 26.77 
-9.72 -10.84 27.10 
-9.82 -10.80 27.43 
-9.91 -10.73 27.75 
-9.98 -10.64 28.07 
-10.04 -10.51 28.38 
-10.08 -10.35 28.67 
-10.09 -10.17 28.93 
-10.09 -9.96 29.17 
-10.07 -9.73 29.39 
-10.02 -9.49 29.57 
-9.96 -9.23 29.71 
-9.88 -8.96 29.82 
-9.78 -8.69 29.89 
-9.66 -8.42 29.93 
-9.53 -8.15 29.92 
-9.39 -7.89 29.88 
-9.23 -7.64 29.81 
-9.07 -7.41 29.71 
-8.90 -7.19 29.57 
-8.73 -6.98 29.41 
-8.55 -6.80 29.22 
-8.38 -6.64 29.01 
-8.20 -6.50 28.79 
-8.04 -6.38 28.55 
-7.87 -6.28 28.29 
-7.72 -6.21 28.03 
-7.57 -6.15 27.76 
-7.44 -6.12 27.48 
-7.31 -6.11 27.20 
-7.20 -6.12 26.92 
-7.09 -6.14 26.65 
-7.01 -6.18 26.37 
-6.93 -6.25 26.11 
-6.87 -6.32 25.85 
-6.82 -6.41 25.60 
-6.79 -6.52 25.36 
-6.77 -6.64 25.13 
-6.76 -6.78 24.92 
-6.77 -6.92 24.72 
-6.79 -7.08 24.54 
-6.83 -7.25 24.37 
-6.88 -7.43 24.23 
-6.94 -7.62 24.10 
-7.01 -7.82 24.00 
-7.10 -8.03 23.92 
-7.20 -8.24 23.86 
-7.31 -8.46 23.83 
-7.43 -8.68 23.83 
-7.56 -8.90 23.85 
-7.70 -9.13 23.90 
-7.84 -9.35 23.98 
-8.00 -9.57 24.09 
-8.16 -9.78 24.23 
-8.32 -9.99 24.39 
-8.49 -10.18 24.59 
-8.66 -10.36 24.81 
-8.83 -10.53 25.06 
-9.00 -10.67 25.33 
-9.16 -10.79 25.63 
-9.32 -10.89 25.94 
-9.48 -10.96 26.27 
-9.62 -11.00 26.62 
-9.75 -11.00 26.97 
-9.87 -10.98 27.32 
-9.97 -10.92 27.68 
-10.06 -10.82 28.02 
-10.12 -10.70 28.36 
-10.17 -10.54 28.67 
-10.20 -10.35 28.97 
-10.20 -10.13 29.24 
-10.18 -9.89 29.48 
-10.14 -9.64 29.68 
-10.08 -9.36 29.85 
-10.00 -9.08 29.98 
-9.90 -8.79 30.06 
-9.78 -8.50 30.11 
-9.64 -8.21 30.12 
-9.49 -7.92 30.09 
-9.33 -7.65 30.02 
-9.16 -7.40 29.92 
-8.98 -7.15 29.78 
-8.79 -6.93 29.61 
-8.61 -6.73 29.42 
-8.42 -6.55 29.20 
-8.23 -6.40 28.97 
-8.05 -6.27 28.71 
-7.88 -6.16 28.45 
-7.71 -6.07 28.17 
-7.55 -6.01 27.88 
-7.40 -5.97 27.59 
-7.27 -5.95 27.30 
-7.14 -5.95 27.00 
-7.03 -5.98 26.71 
-6.93 -6.02 26.42 
-6.85 -6.07 26.13 
-6.78 -6.15 25.85 
-6.72 -6.24 25.59 
-6.68 -6.35 25.33 
-6.65 -6.47 25.08 
-6.64 -6.61 24.85 
-6.65 -6.76 24.64 
-6.67 -6.92 24.44 
-6.70 -7.09 24.26 
-6.74 -7.28 24.10 
-6.80 -7.47 23.95 
-6.88 -7.68 23.84 
-6.96 -7.89 23.74 
-7.06 -8.11 23.67 
-7.17 -8.34 23.62 
-7.30 -8.58 23.61 
-7.43 -8.81 23.62 
-7.57 -9.05 23.66 
-7.73 -9.29 23.73 
-7.89 -9.52 23.83 
-8.05 -9.75 23.96 
-8.23 -9.98 24.12 
-8.40 -10.19 24.31 
-8.58 -10.39 24.54 
-8.76 -10.58 24.79 
-8.94 -10.74 25.07 
-9.12 -10.89 25.37 
-9.30 -11.00 25.70 
-9.46 -11.09 26.05 
-9.62 -11.15 26.41 
-9.77 -11.18 26.78 
-9.90 -11.17 27.16 
-10.02 -11.12 27.54 
-10.12 -11.03 27.92 
-10.20 -10.91 28.29 
-10.26 -10.76 28.64 
-10.30 -10.57 28.97 
-10.32 -10.35 29.27 
-10.31 -10.10 29.54 
-10.28 -9.83 29.77 
-10.22 -9.54 29.97 
-10.14 -9.24 30.12 
-10.04 -8.93 30.24 
-9.92 -8.61 30.30 
-9.78 -8.30 30.33 
-9.62 -7.99 30.31 
-9.45 -7.70 30.25 
-9.27 -7.42 30.15 
-9.08 -7.15 30.02 
-8.89 -6.91 29.85 
-8.69 -6.68 29.66 
-8.49 -6.48 29.43 
-8.29 -6.31 29.19 
-8.09 -6.16 28.92 
-7.90 -6.04 28.64 
-7.72 -5.94 28.35 
-7.55 -5.86 28.05 
-7.38 -5.81 27.74 
-7.23 -5.79 27.43 
-7.10 -5.78 27.12 
-6.97 -5.80 26.80 
-6.86 -5.83 26.50 
-6.76 -5.88 26.19 
-6.68 -5.96 25.90 
-6.62 -6.05 25.61 
-6.57 -6.15 25.33 
-6.54 -6.27 25.07 
-6.52 -6.41 24.81 
-6.51 -6.56 24.58 
-6.53 -6.72 24.36 
-6.55 -6.90 24.16 
-6.60 -7.09 23.98 
-6.65 -7.29 23.81 
-6.72 -7.50 23.68 
-6.81 -7.72 23.56 
-6.91 -7.95 23.47 
-7.02 -8.19 23.41 
-7.14 -8.43 23.37 
-7.27 -8.68 23.37 
-7.42 -8.93 23.39 
-7.58 -9.18 23.44 
-7.74 -9.44 23.53 
-7.91 -9.69 23.65 
-8.10 -9.93 23.80 
-8.28 -10.17 23.99 
-8.47 -10.39 24.21 
-8.66 -10.60 24.46 
-8.86 -10.79 24.74 
-9.05 -10.96 25.05 
-9.24 -11.10 25.39 
-9.42 -11.22 25.75 
-9.60 -11.30 26.13 
-9.76 -11.35 26.52 
-9.92 -11.37 26.93 
-10.05 -11.34 27.34 
-10.17 -11.27 27.75 
-10.27 -11.16 28.15 
-10.35 -11.02 28.54 
-10.40 -10.83 28.91 
-10.44 -10.61 29.25 
-10.44 -10.36 29.56 
-10.42 -10.08 29.83 
-10.37 -9.78 30.07 
-10.30 -9.46 30.26 
-10.21 -9.13 30.40 
-10.09 -8.79 30.50 
-9.95 -8.45 30.55 
-9.79 -8.11 30.55 
-9.61 -7.79 30.51 
-9.42 -7.48 30.42 
-9.22 -7.18 30.30 
-9.02 -6.91 30.13 
-8.80 -6.66 29.94 
-8.59 -6.44 29.71 
-8.38 -6.24 29.46 
-8.16 -6.07 29.19 
-7.96 -5.92 28.90 
-7.76 -5.81 28.59 
-7.57 -5.72 28.27 
-7.39 -5.65 27.95 
-7.22 -5.61 27.62 
-7.07 -5.59 27.29 
-6.93 -5.60 26.95 
-6.80 -5.63 26.62 
-6.69 -5.67 26.30 
-6.60 -5.74 25.98 
-6.52 -5.83 25.67 
-6.46 -5.93 25.37 
-6.41 -6.05 25.09 
-6.39 -6.18 24.81 
-6.37 -6.33 24.55 
-6.38 -6.49 24.31 
-6.40 -6.67 24.08 
-6.43 -6.86 23.88 
-6.48 -7.06 23.69 
-6.55 -7.28 23.53 
-6.63 -7.50 23.39 
-6.72 -7.74 23.28 
-6.83 -7.98 23.19 
-6.95 -8.23 23.13 
-7.09 -8.49 23.10 
-7.23 -8.76 23.10 
-7.39 -9.03 23.14 
-7.56 -9.30 23.20 
-7.74 -9.56 23.31 
-7.92 -9.83 23.44 
-8.12 -10.09 23.61 
-8.32 -10.34 23.82 
-8.52 -10.58 24.06 
-8.73 -10.80 24.34 
-8.94 -11.00 24.65 
-9.14 -11.17 24.99 
-9.34 -11.32 25.36 
-9.54 -11.44 25.75 
-9.72 -11.52 26.17 
-9.90 -11.57 26.59 
-10.05 -11.57 27.03 
-10.20 -11.53 27.48 
-10.32 -11.44 27.92 
-10.42 -11.32 28.35 
-10.50 -11.15 28.76 
-10.55 -10.93 29.15 
-10.58 -10.69 29.51 
-10.57 -10.40 29.84 
-10.54 -10.09 30.12 
-10.48 -9.76 30.36 
-10.40 -9.40 30.54 
-10.28 -9.04 30.68 
-10.15 -8.67 30.77 
-9.99 -8.31 30.80 
-9.81 -7.95 30.79 
-9.62 -7.60 30.72 
-9.41 -7.28 30.61 
-9.19 -6.97 30.46 
-8.97 -6.69 30.27 
-8.74 -6.43 30.04 
-8.51 -6.20 29.79 
-8.28 -6.00 29.51 
-8.05 -5.83 29.21 
-7.83 -5.69 28.89 
-7.62 -5.58 28.56 
-7.42 -5.49 28.22 
-7.24 -5.43 27.87 
-7.06 -5.40 27.52 
-6.90 -5.39 27.17 
-6.76 -5.41 26.82 
-6.63 -5.44 26.47 
-6.52 -5.50 26.13 
-6.43 -5.58 25.80 
-6.35 -5.67 25.47 
-6.29 -5.78 25.16 
-6.25 -5.91 24.86 
-6.23 -6.06 24.57 
-6.22 -6.22 24.30 
-6.23 -6.39 24.05 
-6.25 -6.58 23.82 
-6.29 -6.78 23.60 
-6.35 -7.00 23.41 
-6.42 -7.23 23.24 
-6.51 -7.47 23.10 
-6.61 -7.71 22.98 
-6.73 -7.97 22.90 
-6.86 -8.24 22.84 
-7.01 -8.52 22.81 
-7.16 -8.80 22.81 
-7.33 -9.08 22.85 
-7.51 -9.37 22.93 
-7.70 -9.66 23.04 
-7.90 -9.94 23.19 
-8.11 -10.22 23.37 
-8.32 -10.49 23.60 
-8.54 -10.74 23.86 
-8.76 -10.98 24.16 
-8.98 -11.19 24.50 
-9.20 -11.38 24.86 
-9.42 -11.54 25.26 
-9.63 -11.66 25.69 
-9.83 -11.75 26.14 
-10.01 -11.79 26.60 
-10.18 -11.79 27.08 
-10.33 -11.75 27.56 
-10.46 -11.65 28.03 
-10.57 -11.51 28.50 
-10.65 -11.32 28.94 
-10.70 -11.08 29.36 
-10.72 -10.80 29.75 
-10.72 -10.49 30.09 
-10.68 -10.15 30.39 
-10.61 -9.78 30.64 
-10.51 -9.39 30.83 
-10.39 -9.00 30.97 
-10.24 -8.60 31.05 
-10.06 -8.21 31.07 
-9.87 -7.82 31.04 
-9.65 -7.45 30.96 
-9.43 -7.10 30.83 
-9.19 -6.78 30.66 
-8.95 -6.48 30.44 
-8.70 -6.21 30.19 
-8.45 -5.97 29.91 
-8.20 -5.77 29.61 
-7.96 -5.59 29.28 
-7.73 -5.45 28.94 
-7.51 -5.34 28.58 
-7.30 -5.26 28.22 
-7.10 -5.20 27.85 
-6.92 -5.17 27.47 
-6.75 -5.17 27.10 
-6.60 -5.19 26.73 
-6.47 -5.23 26.36 
-6.35 -5.30 26.00 
-6.26 -5.38 25.65 
-6.18 -5.49 25.30 
-6.12 -5.61 24.98 
-6.08 -5.74 24.66 
-6.05 -5.90 24.36 
-6.05 -6.07 24.07 
-6.06 -6.25 23.81 
-6.08 -6.45 23.56 
-6.13 -6.66 23.34 
-6.19 -6.89 23.13 
-6.27 -7.13 22.96 
-6.36 -7.38 22.80 
-6.47 -7.64 22.68 
-6.60 -7.91 22.58 
-6.73 -8.19 22.52 
-6.89 -8.49 22.49 
-7.05 -8.78 22.49 
-7.23 -9.09 22.53 
-7.42 -9.39 22.60 
-7.63 -9.70 22.72 
-7.84 -10.00 22.87 
-8.06 -10.30 23.07 
-8.29 -10.59 23.30 
-8.52 -10.87 23.58 
-8.76 -11.13 23.89 
-8.99 -11.36 24.25 
-9.23 -11.57 24.64 
-9.46 -11.75 25.07 
-9.69 -11.89 25.53 
-9.90 -11.99 26.01 
-10.10 -12.04 26.51 
-10.29 -12.05 27.03 
-10.45 -12.00 27.55 
-10.60 -11.90 28.06 
-10.71 -11.75 28.57 
-10.80 -11.54 29.06 
-10.86 -11.29 29.51 
-10.89 -10.99 29.93 
-10.88 -10.65 30.31 
-10.84 -10.28 30.63 
-10.77 -9.88 30.90 
-10.66 -9.46 31.11 
-10.53 -9.03 31.26 
-10.37 -8.60 31.34 
-10.18 -8.17 31.37 
-9.96 -7.75 31.33 
-9.73 -7.35 31.24 
-9.49 -6.97 31.10 
-9.23 -6.62 30.91 
-8.97 -6.30 30.68 
-8.70 -6.02 30.41 
-8.43 -5.76 30.10 
-8.17 -5.55 29.77 
-7.91 -5.36 29.42 
-7.66 -5.21 29.05 
-7.42 -5.10 28.67 
-7.20 -5.01 28.28 
-6.98 -4.96 27.89 
-6.79 -4.93 27.49 
-6.61 -4.93 27.09 
-6.45 -4.95 26.70 
-6.31 -4.99 26.31 
-6.19 -5.06 25.92 
-6.09 -5.15 25.55 
-6.00 -5.26 25.19 
-5.94 -5.38 24.84 
-5.89 -5.52 24.50 
-5.86 -5.68 24.18 
-5.85 -5.86 23.88 
-5.86 -6.05 23.60 
-5.89 -6.25 23.33 
-5.94 -6.47 23.09 
-6.00 -6.71 22.87 
-6.08 -6.95 22.68 
-6.17 -7.21 22.51 
-6.29 -7.49 22.37 
-6.41 -7.77 22.26 
-6.56 -8.07 22.18 
-6.72 -8.37 22.13 
-6.89 -8.69 22.12 
-7.08 -9.01 22.15 
-7.28 -9.34 22.22 
-7.49 -9.66 22.32 
-7.71 -9.99 22.47 
-7.94 -10.32 22.67 
-8.18 -10.63 22.90 
-8.43 -10.94 23.19 
-8.68 -11.22 23.51 
-8.94 -11.49 23.88 
-9.19 -11.73 24.29 
-9.44 -11.93 24.74 
-9.69 -12.10 25.22 
-9.93 -12.23 25.74 
-10.15 -12.31 26.28 
-10.36 -12.33 26.83 
-10.54 -12.30 27.40 
-10.71 -12.21 27.96 
-10.84 -12.06 28.52 
-10.95 -11.86 29.05 
-11.02 -11.60 29.56 
-11.06 -11.28 30.03 
-11.07 -10.92 30.45 
-11.04 -10.52 30.82 
-10.97 -10.09 31.13 
-10.86 -9.64 31.37 
-10.72 -9.17 31.55 
-10.55 -8.70 31.66 
-10.35 -8.23 31.70 
-10.13 -7.77 31.67 
-9.88 -7.33 31.58 
-9.62 -6.92 31.44 
-9.34 -6.53 31.24 
-9.06 -6.18 30.99 
-8.77 -5.87 30.71 
-8.48 -5.59 30.39 
-8.19 -5.35 30.04 
-7.91 -5.15 29.66 
-7.64 -4.98 29.27 
-7.38 -4.85 28.87 
-7.14 -4.76 28.45 
-6.91 -4.69 28.03 
-6.69 -4.66 27.60 
-6.50 -4.65 27.18 
-6.32 -4.67 26.76 
-6.17 -4.72 26.35 
-6.03 -4.78 25.94 
-5.92 -4.87 25.54 
-5.82 -4.97 25.15 
-5.75 -5.10 24.78 
-5.69 -5.24 24.42 
-5.66 -5.40 24.07 
-5.64 -5.58 23.75 
-5.65 -5.77 23.44 
-5.67 -5.98 23.15 
-5.71 -6.20 22.88 
-5.77 -6.44 22.64 
-5.84 -6.69 22.42 
-5.94 -6.96 22.22 
-6.05 -7.24 22.06 
-6.17 -7.53 21.92 
-6.32 -7.84 21.82 
-6.48 -8.16 21.75 
-6.65 -8.48 21.72 
-6.84 -8.82 21.72 
-7.05 -9.17 21.77 
-7.27 -9.52 21.85 
-7.50 -9.87 21.98 
-7.74 -10.22 22.16 
-7.99 -10.57 22.38 
-8.25 -10.90 22.66 
-8.52 -11.23 22.98 
-8.79 -11.53 23.34 
-9.07 -11.81 23.76 
-9.34 -12.06 24.22 
-9.61 -12.28 24.72 
-9.87 -12.45 25.26 
-10.13 -12.57 25.83 
-10.36 -12.63 26.42 
-10.58 -12.64 27.04 
-10.77 -12.58 27.65 
-10.94 -12.46 28.27 
-11.08 -12.28 28.87 
-11.18 -12.03 29.44 
-11.24 -11.71 29.98 
-11.27 -11.35 30.48 
-11.26 -10.93 30.91 
-11.21 -10.48 31.29 
-11.11 -9.99 31.59 
-10.98 -9.48 31.82 
-10.81 -8.96 31.98 
-10.61 -8.44 32.06 
-10.38 -7.94 32.06 
-10.13 -7.45 31.99 
-9.85 -6.98 31.86 
-9.55 -6.55 31.67 
-9.25 -6.15 31.43 
-8.94 -5.79 31.14 
-8.62 -5.47 30.80 
-8.31 -5.20 30.44 
-8.00 -4.96 30.05 
-7.70 -4.77 29.63 
-7.41 -4.62 29.20 
-7.14 -4.50 28.76 
-6.89 -4.42 28.31 
-6.65 -4.37 27.86 
-6.43 -4.35 27.41 
-6.23 -4.36 26.96 
-6.06 -4.39 26.51 
-5.90 -4.45 26.08 
-5.77 -4.53 25.65 
-5.65 -4.63 25.23 
-5.56 -4.75 24.83 
-5.49 -4.89 24.44 
-5.44 -5.04 24.06 
-5.41 -5.21 23.70 
-5.40 -5.40 23.36 
-5.41 -5.61 23.04 
-5.44 -5.83 22.74 
-5.49 -6.06 22.46 
-5.55 -6.31 22.21 
-5.64 -6.58 21.98 
-5.74 -6.86 21.78 
-5.86 -7.16 21.61 
-6.00 -7.47 21.46 
-6.16 -7.79 21.36 
-6.33 -8.13 21.29 
-6.52 -8.48 21.25 
-6.72 -8.84 21.26 
-6.94 -9.21 21.31 
-7.17 -9.58 21.40 
-7.42 -9.96 21.54 
-7.68 -10.34 21.73 
-7.95 -10.72 21.97 
-8.23 -11.08 22.26 
-8.52 -11.44 22.61 
-8.81 -11.77 23.01 
-9.11 -12.08 23.46 
-9.41 -12.36 23.95 
-9.70 -12.59 24.50 
-9.98 -12.78 25.09 
-10.26 -12.91 25.71 
-10.51 -12.99 26.36 
-10.75 -13.00 27.03 
-10.96 -12.94 27.71 
-11.14 -12.80 28.39 
-11.29 -12.59 29.05 
-11.40 -12.31 29.68 
-11.47 -11.97 30.27 
-11.50 -11.56 30.81 
-11.48 -11.09 31.28 
-11.42 -10.58 31.68 
-11.32 -10.04 32.01 
-11.17 -9.48 32.25 
-10.98 -8.91 32.40 
-10.76 -8.34 32.48 
-10.50 -7.78 32.47 
-10.21 -7.25 32.38 
-9.91 -6.74 32.22 
-9.58 -6.28 32.00 
-9.25 -5.85 31.72 
-8.91 -5.47 31.39 
-8.56 -5.14 31.03 
-8.22 -4.85 30.62 
-7.89 -4.61 30.19 
-7.57 -4.41 29.74 
-7.26 -4.26 29.28 
-6.97 -4.14 28.80 
-6.70 -4.06 28.32 
-6.44 -4.02 27.83 
-6.21 -4.00 27.35 
-6.00 -4.02 26.87 
-5.81 -4.06 26.40 
-5.65 -4.12 25.94 
-5.51 -4.21 25.48 
-5.39 -4.31 25.04 
-5.29 -4.44 24.61 
-5.22 -4.58 24.20 
-5.17 -4.74 23.80 
-5.13 -4.92 23.42 
-5.12 -5.12 23.06 
-5.13 -5.33 22.72 
-5.16 -5.55 22.39 
-5.21 -5.79 22.10 
-5.28 -6.05 21.82 
-5.36 -6.32 21.57 
-5.47 -6.61 21.35 
-5.59 -6.92 21.16 
-5.73 -7.24 21.00 
-5.89 -7.58 20.87 
-6.07 -7.93 20.78 
-6.27 -8.30 20.72 
-6.48 -8.68 20.71 
-6.71 -9.07 20.74 
-6.95 -9.47 20.82 
-7.21 -9.87 20.95 
-7.48 -10.28 21.13 
-7.77 -10.69 21.36 
-8.07 -11.10 21.65 
-8.37 -11.49 22.00 
-8.69 -11.87 22.40 
-9.01 -12.23 22.87 
-9.33 -12.55 23.39 
-9.65 -12.83 23.96 
-9.97 -13.07 24.59 
-10.27 -13.25 25.25 
-10.56 -13.37 25.96 
-10.83 -13.41 26.69 
-11.08 -13.38 27.44 
-11.29 -13.27 28.19 
-11.47 -13.07 28.92 
-11.61 -12.80 29.64 
-11.71 -12.44 30.31 
-11.76 -12.01 30.93 
-11.76 -11.51 31.48 
-11.71 -10.96 31.95 
-11.61 -10.37 32.34 
-11.46 -9.75 32.64 
-11.27 -9.12 32.84 
-11.03 -8.49 32.94 
-10.76 -7.86 32.95 
-10.46 -7.27 32.88 
-10.12 -6.70 32.72 
-9.77 -6.18 32.49 
-9.41 -5.70 32.20 
-9.03 -5.28 31.85 
-8.66 -4.90 31.46 
-8.28 -4.58 31.02 
-7.92 -4.31 30.56 
-7.56 -4.09 30.08 
-7.22 -3.91 29.58 
-6.90 -3.78 29.07 
-6.60 -3.69 28.55 
-6.32 -3.63 28.03 
-6.06 -3.61 27.52 
-5.83 -3.62 27.00 
-5.62 -3.65 26.50 
-5.44 -3.71 26.00 
-5.28 -3.79 25.52 
-5.14 -3.90 25.04 
-5.03 -4.02 24.58 
-4.94 -4.16 24.14 
-4.87 -4.32 23.71 
-4.83 -4.49 23.29 
-4.80 -4.68 22.90 
-4.80 -4.89 22.52 
-4.82 -5.11 22.17 
-4.86 -5.35 21.83 
-4.92 -5.60 21.52 
-5.00 -5.87 21.24 
-5.09 -6.16 20.98 
-5.21 -6.47 20.75 
-5.35 -6.79 20.55 
-5.50 -7.13 20.38 
-5.67 -7.48 20.24 
-5.86 -7.86 20.15 
-6.07 -8.25 20.09 
-6.30 -8.65 20.08 
-6.54 -9.07 20.11 
-6.80 -9.50 20.19 
-7.08 -9.94 20.33 
-7.38 -10.39 20.52 
-7.68 -10.84 20.77 
-8.01 -11.28 21.08 
-8.34 -11.72 21.45 
-8.68 -12.14 21.89 
-9.03 -12.53 22.39 
-9.38 -12.90 22.96 
-9.73 -13.22 23.58 
-10.08 -13.49 24.27 
-10.41 -13.70 25.01 
-10.73 -13.84 25.78 
-11.03 -13.89 26.60 
-11.30 -13.87 27.43 
-11.54 -13.74 28.26 
-11.74 -13.53 29.09 
-11.90 -13.22 29.88 
-12.00 -12.82 30.63 
-12.06 -12.33 31.32 
-12.06 -11.78 31.93 
-12.00 -11.15 32.45 
-11.89 -10.49 32.88 
-11.72 -9.79 33.19 
-11.50 -9.08 33.40 
-11.24 -8.37 33.50 
-10.93 -7.68 33.50 
-10.59 -7.02 33.40 
-10.22 -6.40 33.21 
-9.83 -5.83 32.94 
-9.42 -5.31 32.60 
-9.01 -4.86 32.20 
-8.60 -4.46 31.76 
-8.18 -4.12 31.28 
-7.78 -3.84 30.77 
-7.40 -3.61 30.24 
-7.03 -3.44 29.69 
-6.68 -3.30 29.14 
-6.35 -3.22 28.58 
-6.05 -3.16 28.03 
-5.78 -3.15 27.47 
-5.53 -3.16 26.92 
-5.30 -3.20 26.39 
-5.11 -3.27 25.86 
-4.94 -3.35 25.34 
-4.79 -3.46 24.84 
-4.67 -3.59 24.35 
-4.57 -3.73 23.87 
-4.50 -3.89 23.42 
-4.45 -4.07 22.98 
-4.42 -4.26 22.55 
-4.42 -4.46 22.15 
-4.43 -4.68 21.77 
-4.47 -4.92 21.41 
-4.52 -5.18 21.07 
-4.60 -5.45 20.75 
-4.69 -5.73 20.46 
-4.81 -6.04 20.20 
-4.94 -6.36 19.96 
-5.09 -6.71 19.76 
-5.26 -7.07 19.59 
-5.45 -7.45 19.46 
-5.66 -7.85 19.37 
-5.89 -8.27 19.32 
-6.14 -8.71 19.31 
-6.40 -9.16 19.36 
-6.69 -9.63 19.46 
-6.99 -10.11 19.61 
-7.31 -10.60 19.82 
-7.65 -11.09 20.10 
-8.00 -11.58 20.45 
-8.36 -12.07 20.87 
-8.74 -12.53 21.36 
-9.12 -12.97 21.92 
-9.51 -13.38 22.55 
-9.89 -13.74 23.26 
-10.27 -14.04 24.03 
-10.64 -14.27 24.86 
-11.00 -14.42 25.74 
-11.33 -14.47 26.65 
-11.62 -14.43 27.59 
-11.89 -14.28 28.53 
-12.10 -14.02 29.45 
-12.27 -13.65 30.34 
-12.38 -13.17 31.18 
-12.42 -12.60 31.94 
-12.41 -11.95 32.60 
-12.33 -11.23 33.16 
-12.19 -10.46 33.60 
-11.99 -9.66 33.92 
-11.73 -8.85 34.11 
-11.41 -8.06 34.17 
-11.06 -7.29 34.12 
-10.66 -6.56 33.97 
-10.24 -5.89 33.72 
-9.79 -5.27 33.38 
-9.34 -4.73 32.97 
-8.88 -4.25 32.51 
-8.42 -3.84 32.00 
-7.96 -3.50 31.45 
-7.52 -3.22 30.88 
-7.10 -3.00 30.29 
-6.70 -2.83 29.69 
-6.33 -2.72 29.09 
-5.98 -2.64 28.49 
-5.66 -2.60 27.89 
-5.37 -2.60 27.30 
-5.11 -2.62 26.71 
-4.87 -2.68 26.14 
-4.67 -2.75 25.58 
-4.49 -2.85 25.03 
-4.34 -2.96 24.50 
-4.21 -3.09 23.98 
-4.11 -3.24 23.48 
-4.04 -3.40 23.00 
-3.99 -3.57 22.53 
-3.96 -3.76 22.08 
-3.95 -3.97 21.65 
-3.96 -4.18 21.24 
-3.99 -4.42 20.85 
-4.04 -4.67 20.48 
-4.12 -4.93 20.14 
-4.21 -5.22 19.81 
-4.32 -5.52 19.52 
-4.45 -5.84 19.25 
-4.60 -6.18 19.01 
-4.76 -6.54 18.80 
-4.95 -6.93 18.63 
-5.16 -7.33 18.50 
-5.39 -7.76 18.40 
-5.63 -8.21 18.35 
-5.90 -8.68 18.35 
-6.19 -9.17 18.40 
-6.50 -9.69 18.51 
-6.83 -10.21 18.67 
-7.18 -10.75 18.91 
-7.54 -11.30 19.21 
-7.93 -11.85 19.59 
-8.33 -12.40 20.05 
-8.74 -12.92 20.58 
-9.16 -13.43 21.21 
-9.59 -13.90 21.91 
-10.02 -14.31 22.70 
-10.45 -14.67 23.57 
-10.86 -14.94 24.51 
-11.26 -15.12 25.51 
-11.63 -15.20 26.55 
-11.97 -15.15 27.62 
-12.27 -14.98 28.70 
-12.51 -14.68 29.76 
-12.70 -14.25 30.77 
-12.82 -13.69 31.73 
-12.87 -13.03 32.59 
-12.85 -12.26 33.33 
-12.75 -11.42 33.95 
-12.58 -10.52 34.43 
-12.34 -9.60 34.76 
-12.04 -8.67 34.95 
-11.67 -7.76 34.99 
-11.26 -6.89 34.90 
-10.80 -6.07 34.68 
-10.31 -5.33 34.36 
-9.81 -4.65 33.95 
-9.29 -4.07 33.47 
-8.76 -3.56 32.93 
-8.25 -3.13 32.34 
-7.74 -2.78 31.72 
-7.26 -2.49 31.08 
-6.79 -2.28 30.43 
-6.35 -2.12 29.77 
-5.95 -2.01 29.11 
-5.57 -1.94 28.46 
-5.22 -1.92 27.81 
-4.91 -1.92 27.18 
-4.62 -1.96 26.55 
-4.37 -2.02 25.94 
-4.15 -2.09 25.35 
-3.96 -2.19 24.76 
-3.80 -2.31 24.20 
-3.66 -2.43 23.65 
-3.55 -2.58 23.12 
-3.47 -2.73 22.60 
-3.40 -2.90 22.10 
-3.36 -3.07 21.62 
-3.35 -3.26 21.15 
-3.35 -3.47 20.71 
-3.37 -3.68 20.28 
-3.41 -3.91 19.88 
-3.47 -4.16 19.49 
-3.55 -4.42 19.12 
-3.64 -4.70 18.78 
-3.76 -5.00 18.47 
-3.89 -5.32 18.18 
-4.04 -5.66 17.91 
-4.22 -6.02 17.68 
-4.41 -6.41 17.48 
-4.62 -6.82 17.31 
-4.85 -7.26 17.19 
-5.10 -7.72 17.10 
-5.37 -8.22 17.06 
-5.67 -8.74 17.08 
-5.99 -9.28 17.14 
-6.33 -9.85 17.27 
-6.69 -10.44 17.47 
-7.08 -11.05 17.74 
-7.48 -11.67 18.09 
-7.91 -12.29 18.52 
-8.36 -12.92 19.05 
-8.82 -13.53 19.67 
-9.30 -14.11 20.39 
-9.78 -14.66 21.21 
-10.27 -15.14 22.13 
-10.76 -15.56 23.14 
-11.23 -15.87 24.23 
-11.68 -16.08 25.40 
-12.11 -16.15 26.63 
-12.49 -16.08 27.89 
-12.82 -15.86 29.15 
-13.09 -15.47 30.39 
-13.29 -14.92 31.57 
-13.42 -14.23 32.66 
-13.45 -13.40 33.63 
-13.40 -12.45 34.46 
-13.26 -11.42 35.13 
-13.04 -10.34 35.62 
-12.73 -9.24 35.93 
-12.34 -8.15 36.06 
-11.89 -7.10 36.02 
-11.39 -6.11 35.83 
-10.84 -5.20 35.51 
-10.26 -4.38 35.07 
-9.67 -3.66 34.54 
-9.07 -3.04 33.94 
-8.47 -2.52 33.29 
-7.88 -2.09 32.60 
-7.31 -1.75 31.88 
-6.77 -1.49 31.16 
-6.26 -1.29 30.43 
-5.78 -1.16 29.70 
-5.33 -1.07 28.98 
-4.92 -1.03 28.27 
-4.55 -1.02 27.57 
-4.22 -1.04 26.89 
-3.92 -1.09 26.23 
-3.65 -1.16 25.58 
-3.42 -1.25 24.95 
-3.22 -1.34 24.33 
-3.04 -1.45 23.74 
-2.90 -1.57 23.15 
-2.78 -1.70 22.59 
-2.68 -1.84 22.04 
-2.61 -1.99 21.51 
-2.56 -2.14 21.00 
-2.53 -2.30 20.50 
-2.51 -2.47 20.02 
-2.52 -2.65 19.56 
-2.54 -2.84 19.11 
-2.58 -3.05 18.69 
-2.63 -3.26 18.27 
-2.70 -3.49 17.88 
-2.79 -3.74 17.51 
-2.89 -4.01 17.16 
-3.01 -4.29 16.83 
-3.15 -4.59 16.52 
-3.30 -4.92 16.24 
-3.47 -5.27 15.98 
-3.66 -5.65 15.75 
-3.87 -6.06 15.55 
-4.10 -6.49 15.39 
-4.35 -6.96 15.27 
-4.62 -7.46 15.18 
-4.92 -8.00 15.15 
-5.24 -8.57 15.17 
-5.58 -9.17 15.24 
-5.96 -9.81 15.38 
-6.36 -10.48 15.59 
-6.78 -11.18 15.88 
-7.23 -11.90 16.26 
-7.71 -12.63 16.74 
-8.22 -13.38 17.32 
-8.74 -14.12 18.02 
-9.29 -14.84 18.83 
-9.85 -15.52 19.77 
-10.42 -16.14 20.83 
-10.99 -16.68 22.02 
-11.56 -17.11 23.32 
-12.10 -17.41 24.73 
-12.61 -17.55 26.21 
-13.08 -17.50 27.74 
-13.49 -17.26 29.30 
-13.83 -16.81 30.82 
-14.08 -16.14 32.29 
-14.24 -15.28 33.64 
-14.29 -14.24 34.83 
-14.23 -13.06 35.84 
-14.06 -11.76 36.63 
-13.77 -10.41 37.19 
-13.39 -9.04 37.51 
-12.91 -7.70 37.61 
-12.35 -6.42 37.50 
-11.73 -5.23 37.21 
-11.06 -4.16 36.75 
-10.35 -3.21 36.18 
-9.63 -2.40 35.50 
-8.91 -1.72 34.75 
-8.20 -1.16 33.96 
-7.51 -0.72 33.14 
-6.84 -0.37 32.30 
-6.21 -0.12 31.47 
-5.62 0.07 30.64 
-5.08 0.18 29.83 
-4.57 0.25 29.03 
-4.11 0.28 28.26 
-3.69 0.27 27.50 
-3.32 0.24 26.77 
-2.98 0.19 26.06 
-2.68 0.12 25.37 
-2.42 0.04 24.70 
-2.19 -0.04 24.05 
-1.99 -0.13 23.42 
-1.82 -0.22 22.81 
-1.67 -0.31 22.21 
-1.54 -0.41 21.63 
-1.44 -0.50 21.07 
-1.36 -0.60 20.52 
-1.29 -0.69 19.99 
-1.24 -0.79 19.47 
-1.20 -0.89 18.97 
-1.17 -0.99 18.48 
-1.16 -1.09 18.01 
-1.16 -1.20 17.55 
-1.17 -1.31 17.10 
-1.19 -1.43 16.67 
-1.22 -1.55 16.25 
-1.25 -1.68 15.84 
-1.30 -1.82 15.44 
-1.36 -1.97 15.06 
-1.42 -2.13 14.69 
-1.50 -2.31 14.34 
-1.59 -2.50 14.00 
-1.68 -2.70 13.67 
-1.79 -2.93 13.36 
-1.91 -3.17 13.06 
-2.04 -3.44 12.79 
-2.19 -3.72 12.52 
-2.35 -4.04 12.28 
-2.53 -4.38 12.06 
-2.72 -4.76 11.86 
-2.94 -5.17 11.69 
-3.17 -5.61 11.54 
-3.43 -6.10 11.43 
-3.71 -6.63 11.35 
-4.01 -7.20 11.32 
-4.34 -7.82 11.33 
-4.71 -8.50 11.39 
-5.10 -9.22 11.52 
-5.53 -9.99 11.72 
-6.00 -10.82 12.01 
-6.50 -11.69 12.38 
-7.03 -12.61 12.87 
-7.61 -13.57 13.48 
-8.23 -14.55 14.22 
-8.87 -15.54 15.12 
-9.56 -16.51 16.18 
-10.26 -17.46 17.41 
-10.99 -18.33 18.83 
-11.73 -19.09 20.44 
-12.46 -19.70 22.22 
-13.17 -20.12 24.15 
-13.84 -20.30 26.22 
-14.45 -20.20 28.36 
-14.98 -19.78 30.52 
-15.41 -19.04 32.63 
-15.70 -17.98 34.62 
-15.86 -16.62 36.41 
-15.85 -15.00 37.93 
-15.69 -13.19 39.13 
-15.36 -11.27 39.98 
-14.87 -9.32 40.46 
-14.25 -7.40 40.60 
-13.51 -5.60 40.42 
-12.68 -3.95 39.97 
-11.77 -2.49 39.31 
-10.83 -1.24 38.48 
-9.86 -0.20 37.54 
-8.90 0.65 36.53 
-7.96 1.32 35.48 
-7.05 1.82 34.43 
-6.19 2.19 33.40 
-5.38 2.45 32.38 
-4.62 2.62 31.41 
-3.93 2.72 30.47 
-3.29 2.77 29.57 
-2.71 2.78 28.71 
-2.19 2.76 27.89 
-1.72 2.72 27.10 
-1.30 2.67 26.35 
-0.93 2.62 25.62 
-0.59 2.58 24.93 
-0.29 2.54 24.26 
-0.02 2.51 23.62 
0.22 2.49 23.00 
0.43 2.48 22.40 
0.63 2.48 21.83 
0.80 2.51 21.27 
0.97 2.54 20.73 
1.12 2.60 20.21 
1.26 2.66 19.71 
1.40 2.75 19.23 
1.53 2.86 18.76 
1.67 2.98 18.32 
1.80 3.12 17.89 
1.93 3.28 17.47 
2.07 3.46 17.08 
2.21 3.66 16.71 
2.36 3.89 16.35 
2.52 4.13 16.02 
2.68 4.41 15.71 
2.86 4.71 15.42 
3.05 5.03 15.15 
3.26 5.39 14.92 
3.48 5.78 14.71 
3.72 6.20 14.54 
3.98 6.66 14.40 
4.25 7.15 14.30 
4.56 7.68 14.24 
4.88 8.25 14.24 
5.23 8.86 14.29 
5.61 9.50 14.41 
6.01 10.19 14.59 
6.44 10.91 14.86 
6.90 11.66 15.21 
7.39 12.44 15.66 
7.91 13.24 16.22 
8.46 14.04 16.89 
9.03 14.83 17.69 
9.62 15.60 18.63 
10.22 16.31 19.70 
10.83 16.96 20.91 
11.44 17.50 22.26 
12.04 17.91 23.72 
12.61 18.16 25.30 
13.14 18.22 26.95 
13.62 18.07 28.64 
14.03 17.68 30.33 
14.35 17.06 31.96 
14.57 16.21 33.50 
14.67 15.14 34.88 
14.66 13.90 36.07 
14.52 12.52 37.02 
14.26 11.04 37.72 
13.88 9.54 38.16 
13.39 8.05 38.34 
12.82 6.62 38.28 
12.16 5.29 38.01 
11.45 4.09 37.55 
10.70 3.03 36.95 
9.92 2.11 36.24 
9.14 1.35 35.45 
8.37 0.72 34.60 
7.61 0.23 33.73 
6.89 -0.16 32.84 
6.21 -0.44 31.96 
5.56 -0.65 31.09 
4.97 -0.78 30.23 
4.41 -0.86 29.40 
3.91 -0.89 28.59 
3.45 -0.89 27.80 
3.04 -0.86 27.04 
2.67 -0.82 26.31 
2.34 -0.76 25.60 
2.05 -0.69 24.91 
1.79 -0.62 24.24 
1.57 -0.54 23.59 
1.37 -0.47 22.96 
1.20 -0.40 22.36 
1.05 -0.32 21.76 
0.92 -0.26 21.19 
0.81 -0.19 20.63 
0.72 -0.13 20.08 
0.64 -0.08 19.55 
0.58 -0.02 19.04 
0.52 0.03 18.54 
0.48 0.07 18.05 
0.44 0.12 17.58 
0.41 0.16 17.11 
0.39 0.21 16.67 
0.38 0.25 16.23 
0.37 0.29 15.80 
0.36 0.33 15.39 
0.36 0.38 14.98 
0.36 0.42 14.59 
0.37 0.46 14.21 
0.38 0.51 13.84 
0.40 0.56 13.47 
0.42 0.62 13.12 
0.44 0.67 12.78 
0.46 0.74 12.45 
0.49 0.80 12.12 
0.53 0.88 11.81 
0.56 0.96 11.50 
0.60 1.04 11.20 
0.65 1.14 10.92 
0.70 1.24 10.64 
0.76 1.36 10.37 
0.82 1.49 10.11 
0.89 1.62 9.85 
0.97 1.78 9.61 
1.05 1.95 9.37 
1.15 2.13 9.15 
1.25 2.34 8.94 
1.37 2.56 8.73 
1.49 2.81 8.54 
1.63 3.09 8.36 
1.78 3.39 8.20 
1.95 3.73 8.05 
2.14 4.10 7.91 
2.34 4.51 7.80 
2.57 4.96 7.71 
2.82 5.45 7.64 
3.10 6.00 7.61 
3.40 6.60 7.61 
3.74 7.25 7.66 
4.11 7.97 7.75 
4.51 8.76 7.90 
4.96 9.61 8.12 
5.44 10.54 8.43 
5.98 11.53 8.83 
6.56 12.60 9.34 
7.19 13.73 9.99 
7.86 14.91 10.79 
8.59 16.13 11.76 
9.37 17.37 12.94 
10.19 18.59 14.34 
11.05 19.77 15.97 
11.93 20.84 17.85 
12.82 21.75 19.99 
13.71 22.44 22.36 
14.56 22.83 24.93 
15.35 22.85 27.65 
16.05 22.46 30.44 
16.62 21.61 33.20 
17.04 20.30 35.82 
17.27 18.56 38.17 
17.29 16.44 40.16 
17.10 14.06 41.69 
16.68 11.52 42.73 
16.07 8.95 43.26 
15.27 6.47 43.32 
14.32 4.17 42.95 
13.25 2.12 42.25 
12.11 0.36 41.29 
10.92 -1.10 40.16 
9.71 -2.28 38.93 
8.53 -3.19 37.66 
7.38 -3.87 36.39 
6.28 -4.36 35.16 
5.25 -4.70 33.97 
4.29 -4.91 32.85 
3.41 -5.02 31.80 
2.61 -5.07 30.81 
1.87 -5.08 29.89 
1.21 -5.05 29.03 
0.62 -5.00 28.22 
0.09 -4.95 27.46 
-0.39 -4.91 26.74 
-0.82 -4.87 26.07 
-1.20 -4.84 25.43 
-1.55 -4.83 24.83 
-1.86 -4.84 24.26 
-2.15 -4.88 23.71 
-2.41 -4.93 23.20 
-2.65 -5.01 22.71 
-2.88 -5.11 22.25 
-3.10 -5.24 21.82 
-3.31 -5.39 21.42 
-3.52 -5.57 21.04 
-3.72 -5.77 20.69 
-3.93 -5.99 20.36 
-4.13 -6.25 20.07 
-4.35 -6.53 19.81 
-4.57 -6.83 19.58 
-4.80 -7.16 19.39 
-5.04 -7.51 19.24 
-5.30 -7.89 19.12 
-5.56 -8.29 19.05 
-5.84 -8.72 19.03 
-6.14 -9.17 19.06 
-6.45 -9.63 19.14 
-6.77 -10.12 19.28 
-7.12 -10.61 19.48 
-7.47 -11.11 19.75 
-7.84 -11.62 20.09 
-8.23 -12.12 20.51 
-8.62 -12.61 20.99 
-9.02 -13.07 21.56 
-9.43 -13.50 22.20 
-9.84 -13.89 22.92 
-10.24 -14.22 23.71 
-10.63 -14.48 24.57 
-11.01 -14.66 25.48 
-11.36 -14.74 26.43 
-11.68 -14.72 27.41 
-11.96 -14.58 28.40 
-12.20 -14.33 29.38 
-12.39 -13.96 30.32 
-12.51 -13.48 31.21 
-12.58 -12.89 32.02 
-12.58 -12.21 32.74 
-12.50 -11.46 33.34 
-12.37 -10.65 33.82 
-12.16 -9.81 34.17 
-11.90 -8.96 34.39 
-11.58 -8.12 34.47 
-11.21 -7.31 34.43 
-10.80 -6.54 34.28 
-10.36 -5.82 34.02 
-9.90 -5.17 33.67 
-9.42 -4.60 33.25 
-8.93 -4.09 32.77 
-8.45 -3.66 32.24 
-7.98 -3.30 31.67 
-7.52 -3.01 31.08 
-7.08 -2.78 30.47 
-6.66 -2.60 29.85 
-6.27 -2.48 29.23 
-5.90 -2.40 28.61 
-5.57 -2.35 27.99 
-5.26 -2.35 27.38 
-4.98 -2.37 26.77 
-4.74 -2.42 26.18 
-4.52 -2.49 25.61 
-4.33 -2.59 25.04 
-4.17 -2.70 24.50 
-4.04 -2.83 23.96 
-3.93 -2.97 23.45 
-3.84 -3.12 22.95 
-3.78 -3.29 22.46 
-3.75 -3.48 22.00 
-3.73 -3.67 21.55 
-3.73 -3.88 21.12 
-3.76 -4.11 20.71 
-3.80 -4.35 20.33 
-3.87 -4.61 19.96 
-3.95 -4.88 19.62 
-4.05 -5.17 19.30 
-4.18 -5.48 19.01 
-4.32 -5.81 18.75 
-4.48 -6.17 18.51 
-4.65 -6.54 18.31 
-4.85 -6.94 18.15 
-5.07 -7.36 18.02 
-5.31 -7.80 17.93 
-5.57 -8.27 17.89 
-5.85 -8.76 17.90 
-6.15 -9.28 17.96 
-6.48 -9.81 18.09 
-6.82 -10.36 18.27 
-7.18 -10.93 18.53 
-7.57 -11.50 18.86 
-7.97 -12.08 19.26 
-8.39 -12.65 19.76 
-8.82 -13.21 20.33 
-9.27 -13.74 21.00 
-9.71 -14.22 21.76 
-10.17 -14.66 22.60 
-10.61 -15.02 23.53 
-11.05 -15.30 24.53 
-11.46 -15.48 25.60 
-11.85 -15.54 26.71 
-12.20 -15.47 27.85 
-12.50 -15.26 28.99 
-12.75 -14.92 30.11 
-12.93 -14.43 31.18 
-13.04 -13.81 32.17 
-13.08 -13.07 33.06 
-13.04 -12.23 33.82 
-12.92 -11.32 34.44 
-12.72 -10.35 34.90 
-12.45 -9.36 35.21 
-12.11 -8.38 35.36 
-11.71 -7.42 35.36 
-11.25 -6.51 35.21 
-10.76 -5.67 34.95 
-10.24 -4.91 34.58 
-9.70 -4.23 34.12 
-9.15 -3.64 33.58 
-8.60 -3.13 33.00 
-8.06 -2.71 32.37 
-7.53 -2.37 31.71 
-7.03 -2.11 31.04 
-6.55 -1.90 30.35 
-6.10 -1.76 29.67 
-5.68 -1.66 28.99 
-5.30 -1.61 28.31 
-4.94 -1.59 27.65 
-4.63 -1.61 27.00 
-4.34 -1.65 26.36 
-4.09 -1.72 25.73 
-3.87 -1.80 25.13 
-3.68 -1.90 24.53 
-3.51 -2.02 23.96 
-3.38 -2.15 23.40 
-3.27 -2.29 22.86 
-3.18 -2.44 22.33 
-3.12 -2.60 21.82 
-3.08 -2.77 21.33 
-3.06 -2.95 20.85 
-3.06 -3.15 20.40 
-3.07 -3.36 19.96 
-3.11 -3.58 19.54 
-3.17 -3.81 19.14 
-3.24 -4.06 18.76 
-3.33 -4.33 18.40 
-3.44 -4.62 18.07 
-3.57 -4.92 17.76 
-3.71 -5.25 17.47 
-3.87 -5.60 17.21 
-4.06 -5.97 16.99 
-4.26 -6.37 16.79 
-4.48 -6.80 16.64 
-4.72 -7.25 16.52 
-4.99 -7.74 16.44 
-5.27 -8.25 16.41 
-5.58 -8.80 16.44 
-5.92 -9.37 16.52 
-6.27 -9.97 16.67 
-6.65 -10.59 16.88 
-7.06 -11.23 17.18 
-7.49 -11.89 17.56 
-7.94 -12.56 18.02 
-8.41 -13.22 18.59 
-8.90 -13.87 19.26 
-9.40 -14.49 20.03 
-9.92 -15.07 20.92 
-10.43 -15.59 21.91 
-10.94 -16.03 23.00 
-11.45 -16.36 24.18 
-11.92 -16.56 25.45 
-12.37 -16.63 26.77 
-12.77 -16.53 28.12 
-13.12 -16.26 29.48 
-13.40 -15.82 30.81 
-13.60 -15.20 32.06 
-13.71 -14.41 33.22 
-13.74 -13.49 34.24 
-13.66 -12.44 35.09 
-13.49 -11.31 35.76 
-13.23 -10.13 36.23 
-12.88 -8.94 36.51 
-12.45 -7.77 36.59 
-11.95 -6.66 36.50 
-11.39 -5.62 36.24 
-10.80 -4.67 35.85 
-10.17 -3.83 35.35 
-9.53 -3.10 34.75 
-8.89 -2.48 34.09 
-8.25 -1.97 33.38 
-7.63 -1.55 32.64 
-7.04 -1.22 31.88 
-6.47 -0.98 31.12 
-5.94 -0.80 30.35 
-5.45 -0.68 29.59 
-4.99 -0.61 28.85 
-4.57 -0.58 28.12 
-4.19 -0.58 27.40 
-3.85 -0.61 26.70 
-3.54 -0.67 26.03 
-3.27 -0.74 25.36 
-3.04 -0.82 24.72 
-2.83 -0.92 24.10 
-2.65 -1.03 23.49 
-2.50 -1.14 22.90 
-2.38 -1.26 22.32 
-2.28 -1.38 21.77 
-2.20 -1.52 21.23 
-2.14 -1.65 20.70 
-2.10 -1.80 20.19 
-2.08 -1.94 19.70 
-2.07 -2.10 19.22 
-2.09 -2.27 18.76 
-2.11 -2.44 18.32 
-2.15 -2.63 17.89 
-2.21 -2.83 17.48 
-2.28 -3.04 17.08 
-2.36 -3.26 16.70 
-2.46 -3.50 16.34 
-2.57 -3.76 16.00 
-2.70 -4.05 15.68 
-2.84 -4.35 15.39 
-3.00 -4.68 15.11 
-3.17 -5.03 14.86 
-3.37 -5.41 14.64 
-3.58 -5.82 14.45 
-3.82 -6.27 14.29 
-4.07 -6.74 14.16 
-4.35 -7.26 14.08 
-4.65 -7.81 14.05 
-4.98 -8.40 14.06 
-5.34 -9.03 14.14 
-5.72 -9.70 14.27 
-6.13 -10.41 14.49 
-6.58 -11.15 14.78 
-7.05 -11.92 15.17 
-7.55 -12.72 15.66 
-8.08 -13.53 16.26 
-8.64 -14.34 16.98 
-9.22 -15.14 17.83 
-9.82 -15.90 18.82 
-10.43 -16.62 19.95 
-11.05 -17.24 21.22 
-11.67 -17.76 22.63 
-12.27 -18.13 24.16 
-12.84 -18.33 25.78 
-13.36 -18.32 27.47 
-13.82 -18.10 29.20 
-14.21 -17.63 30.90 
-14.50 -16.92 32.54 
-14.69 -15.98 34.06 
-14.76 -14.83 35.40 
-14.70 -13.51 36.53 
-14.52 -12.07 37.42 
-14.21 -10.55 38.04 
-13.79 -9.02 38.39 
-13.26 -7.52 38.49 
-12.65 -6.10 38.34 
-11.96 -4.79 37.99 
-11.22 -3.62 37.48 
-10.45 -2.60 36.82 
-9.66 -1.73 36.07 
-8.87 -1.00 35.24 
-8.09 -0.42 34.37 
-7.33 0.04 33.48 
-6.62 0.39 32.58 
-5.94 0.65 31.69 
-5.30 0.82 30.82 
-4.71 0.93 29.97 
-4.17 0.99 29.13 
-3.68 1.01 28.33 
-3.23 1.00 27.55 
-2.83 0.96 26.79 
-2.47 0.91 26.07 
-2.15 0.85 25.36 
-1.87 0.78 24.68 
-1.62 0.71 24.01 
-1.40 0.64 23.37 
-1.21 0.57 22.75 
-1.05 0.50 22.14 
-0.90 0.44 21.56 
-0.78 0.38 20.99 
-0.67 0.32 20.43 
-0.58 0.27 19.89 
-0.50 0.22 19.37 
-0.43 0.18 18.86 
-0.38 0.14 18.36 
-0.33 0.10 17.88 
-0.29 0.07 17.41 
-0.26 0.04 16.95 
-0.23 0.01 16.50 
-0.21 -0.01 16.07 
-0.19 -0.04 15.64 
-0.18 -0.06 15.23 
-0.17 -0.08 14.83 
-0.16 -0.10 14.44 
-0.16 -0.12 14.06 
-0.15 -0.14 13.69 
-0.15 -0.16 13.33 
-0.16 -0.18 12.98 
-0.16 -0.21 12.64 
-0.16 -0.23 12.31 
-0.17 -0.25 11.98 
-0.18 -0.28 11.67 
-0.19 -0.31 11.36 
-0.20 -0.34 11.06 
-0.22 -0.37 10.77 
-0.23 -0.40 10.49 
-0.25 -0.44 10.22 
-0.27 -0.49 9.95 
-0.29 -0.53 9.69 
-0.32 -0.58 9.44 
-0.35 -0.64 9.19 
-0.38 -0.70 8.95 
-0.41 -0.77 8.72 
-0.45 -0.85 8.49 
-0.49 -0.93 8.27 
-0.54 -1.02 8.06 
-0.59 -1.12 7.85 
-0.64 -1.24 7.65 
-0.71 -1.36 7.46 
-0.78 -1.50 7.27 
-0.85 -1.65 7.10 
-0.94 -1.82 6.92 
-1.03 -2.01 6.76 
-1.13 -2.22 6.61 
-1.25 -2.45 6.46 
-1.37 -2.71 6.32 
-1.52 -3.00 6.20 
-1.67 -3.31 6.08 
-1.84 -3.66 5.98 
-2.04 -4.05 5.90 
-2.25 -4.48 5.84 
-2.48 -4.96 5.79 
-2.75 -5.49 5.77 
-3.03 -6.07 5.79 
-3.35 -6.72 5.84 
-3.71 -7.43 5.93 
-4.10 -8.21 6.07 
-4.53 -9.06 6.28 
-5.01 -10.00 6.57 
-5.53 -11.01 6.94 
-6.10 -12.10 7.42 
-6.73 -13.28 8.03 
-7.41 -14.53 8.79 
-8.15 -15.83 9.72 
-8.95 -17.18 10.86 
-9.80 -18.55 12.23 
-10.70 -19.89 13.85 
-11.63 -21.16 15.75 
-12.60 -22.29 17.93 
-13.57 -23.22 20.40 
-14.52 -23.86 23.13 
-15.42 -24.13 26.08 
-16.25 -23.95 29.16 
-16.95 -23.26 32.26 
-17.50 -22.03 35.27 
-17.85 -20.29 38.05 
-17.98 -18.07 40.44 
-17.86 -15.49 42.35 
-17.50 -12.68 43.70 
-16.90 -9.79 44.46 
-16.09 -6.97 44.65 
-15.09 -4.33 44.35 
-13.95 -1.97 43.63 
-12.71 0.06 42.61 
-11.41 1.74 41.37 
-10.09 3.08 40.03 
-8.79 4.12 38.64 
-7.52 4.89 37.26 
-6.31 5.43 35.93 
-5.17 5.79 34.66 
-4.12 6.01 33.48 
-3.15 6.13 32.38 
-2.26 6.18 31.37 
-1.46 6.17 30.43 
-0.73 6.13 29.56 
-0.08 6.07 28.76 
0.50 6.01 28.02 
1.02 5.96 27.32 
1.49 5.91 26.68 
1.91 5.88 26.07 
2.28 5.87 25.51 
2.63 5.88 24.98 
2.94 5.91 24.49 
3.22 5.96 24.02 
3.49 6.05 23.59 
3.73 6.15 23.19 
3.97 6.28 22.81 
4.20 6.44 22.47 
4.42 6.62 22.15 
4.64 6.82 21.87 
4.86 7.05 21.62 
5.08 7.30 21.40 
5.30 7.57 21.22 
5.53 7.87 21.08 
5.77 8.18 20.97 
6.01 8.51 20.90 
6.27 8.86 20.88 
6.53 9.23 20.90 
6.81 9.61 20.97 
7.09 9.99 21.09 
7.39 10.39 21.26 
7.69 10.78 21.49 
8.01 11.17 21.78 
8.33 11.55 22.12 
8.65 11.92 22.52 
8.98 12.26 22.98 
9.30 12.57 23.49 
9.63 12.84 24.06 
9.95 13.07 24.68 
10.25 13.24 25.34 
10.54 13.34 26.04 
10.81 13.38 26.77 
11.05 13.34 27.50 
11.27 13.22 28.24 
11.44 13.02 28.97 
11.58 12.74 29.67 
11.67 12.38 30.34 
11.72 11.95 30.94 
11.72 11.46 31.48 
11.67 10.91 31.95 
11.57 10.32 32.32 
11.42 9.71 32.61 
11.23 9.08 32.80 
10.99 8.45 32.90 
10.72 7.84 32.90 
10.42 7.25 32.83 
10.09 6.69 32.67 
9.74 6.17 32.44 
9.38 5.70 32.14 
9.01 5.28 31.79 
8.63 4.91 31.40 
8.26 4.60 30.97 
7.90 4.33 30.51 
7.55 4.11 30.03 
7.22 3.94 29.53 
6.90 3.81 29.03 
6.60 3.72 28.51 
6.32 3.67 28.00 
6.07 3.65 27.48 
5.84 3.66 26.98 
5.63 3.69 26.47 
5.45 3.76 25.98 
5.29 3.84 25.50 
5.16 3.94 25.03 
5.05 4.07 24.57 
4.96 4.21 24.13 
4.90 4.37 23.70 
4.86 4.54 23.29 
4.84 4.73 22.90 
4.84 4.94 22.53 
4.86 5.16 22.18 
4.90 5.40 21.85 
4.96 5.66 21.54 
5.04 5.93 21.26 
5.14 6.22 21.01 
5.25 6.52 20.78 
5.39 6.85 20.58 
5.54 7.19 20.42 
5.72 7.54 20.29 
5.91 7.92 20.20 
6.12 8.31 20.15 
6.35 8.71 20.14 
6.59 9.13 20.18 
6.85 9.56 20.27 
7.13 10.00 20.41 
7.43 10.44 20.61 
7.73 10.88 20.87 
8.06 11.32 21.18 
8.39 11.75 21.56 
8.73 12.17 22.00 
9.07 12.55 22.51 
9.42 12.91 23.08 
9.77 13.22 23.71 
10.11 13.48 24.40 
10.44 13.67 25.13 
10.76 13.80 25.91 
11.05 13.85 26.71 
11.31 13.81 27.54 
11.54 13.67 28.36 
11.74 13.45 29.18 
11.89 13.13 29.96 
11.98 12.72 30.69 
12.03 12.23 31.37 
12.02 11.67 31.96 
11.96 11.05 32.46 
11.84 10.39 32.87 
11.67 9.69 33.17 
11.45 8.99 33.36 
11.18 8.29 33.45 
10.87 7.61 33.44 
10.53 6.96 33.32 
10.16 6.35 33.13 
9.77 5.79 32.85 
9.37 5.29 32.51 
8.96 4.84 32.11 
8.55 4.46 31.67 
8.14 4.13 31.19 
7.75 3.85 30.68 
7.36 3.63 30.15 
7.00 3.46 29.61 
6.66 3.34 29.06 
6.34 3.25 28.51 
6.04 3.21 27.95 
5.77 3.19 27.40 
5.53 3.21 26.86 
5.31 3.25 26.33 
5.12 3.32 25.80 
4.95 3.41 25.29 
4.81 3.52 24.79 
4.69 3.65 24.31 
4.60 3.80 23.84 
4.53 3.96 23.39 
4.48 4.13 22.95 
4.46 4.33 22.53 
4.46 4.54 22.13 
4.48 4.76 21.76 
4.51 5.00 21.40 
4.57 5.26 21.07 
4.65 5.53 20.76 
4.75 5.82 20.48 
4.86 6.13 20.22 
5.00 6.45 19.99 
5.16 6.80 19.80 
5.33 7.16 19.64 
5.52 7.55 19.52 
5.73 7.95 19.43 
5.96 8.37 19.39 
6.21 8.81 19.40 
6.48 9.26 19.45 
6.77 9.73 19.56 
7.07 10.21 19.73 
7.40 10.69 19.96 
7.73 11.18 20.25 
8.09 11.67 20.61 
8.45 12.14 21.04 
8.82 12.60 21.54 
9.20 13.03 22.11 
9.59 13.42 22.76 
9.97 13.76 23.47 
10.34 14.04 24.25 
10.71 14.25 25.08 
11.05 14.38 25.96 
11.37 14.41 26.87 
11.66 14.35 27.80 
11.91 14.17 28.72 
12.11 13.89 29.63 
12.26 13.50 30.50 
12.36 13.01 31.31 
12.39 12.43 32.04 
12.36 11.77 32.67 
12.27 11.04 33.20 
12.12 10.28 33.61 
11.90 9.48 33.90 
11.63 8.69 34.06 
11.32 7.91 34.11 
10.96 7.15 34.04 
10.56 6.44 33.86 
10.13 5.79 33.59 
9.69 5.20 33.25 
9.24 4.67 32.83 
8.78 4.21 32.36 
8.33 3.82 31.85 
7.88 3.49 31.30 
7.45 3.23 30.73 
7.04 3.02 30.15 
6.65 2.86 29.55 
6.28 2.75 28.95 
5.94 2.69 28.35 
5.63 2.66 27.76 
5.35 2.66 27.17 
5.09 2.69 26.60 
4.87 2.75 26.03 
4.67 2.83 25.48 
4.50 2.92 24.94 
4.35 3.04 24.41 
4.24 3.18 23.90 
4.14 3.33 23.40 
4.07 3.49 22.93 
4.02 3.67 22.47 
4.00 3.86 22.02 
4.00 4.07 21.60 
4.01 4.29 21.20 
4.05 4.53 20.82 
4.11 4.78 20.45 
4.19 5.06 20.12 
4.28 5.34 19.81 
4.40 5.65 19.52 
4.53 5.98 19.26 
4.69 6.32 19.04 
4.86 6.69 18.84 
5.05 7.08 18.68 
5.27 7.49 18.56 
5.50 7.92 18.48 
5.75 8.38 18.45 
6.02 8.86 18.46 
6.32 9.35 18.53 
6.63 9.86 18.66 
6.96 10.39 18.85 
7.32 10.93 19.10 
7.69 11.47 19.43 
8.07 12.02 19.83 
8.47 12.55 20.31 
8.89 13.06 20.88 
9.31 13.55 21.52 
9.73 13.99 22.25 
10.16 14.39 23.06 
10.58 14.71 23.94 
10.98 14.95 24.89 
11.37 15.09 25.89 
11.72 15.12 26.93 
12.04 15.03 27.99 
12.32 14.82 29.05 
12.54 14.48 30.09 
12.70 14.01 31.07 
12.80 13.42 31.98 
12.83 12.73 32.79 
12.78 11.94 33.49 
12.66 11.09 34.05 
12.47 10.20 34.48 
12.21 9.28 34.76 
11.88 8.37 34.89 
11.51 7.48 34.89 
11.08 6.64 34.76 
10.62 5.86 34.51 
10.13 5.14 34.17 
9.63 4.50 33.74 
9.11 3.95 33.24 
8.60 3.47 32.69 
8.09 3.07 32.10 
7.59 2.75 31.48 
7.12 2.49 30.84 
6.67 2.29 30.19 
6.24 2.15 29.53 
5.85 2.05 28.88 
5.49 2.00 28.24 
5.15 1.99 27.60 
4.85 2.00 26.97 
4.58 2.04 26.35 
4.34 2.11 25.75 
4.14 2.20 25.16 
3.96 2.30 24.59 
3.80 2.42 24.03 
3.68 2.55 23.49 
3.58 2.70 22.97 
3.50 2.86 22.46 
3.45 3.03 21.97 
3.42 3.21 21.50 
3.41 3.41 21.04 
3.42 3.62 20.61 
3.45 3.84 20.19 
3.50 4.08 19.80 
3.57 4.34 19.42 
3.65 4.61 19.07 
3.76 4.90 18.74 
3.88 5.21 18.44 
4.02 5.53 18.16 
4.18 5.89 17.92 
4.36 6.26 17.70 
4.56 6.66 17.52 
4.78 7.08 17.38 
5.02 7.53 17.27 
5.28 8.01 17.21 
5.57 8.51 17.20 
5.87 9.04 17.25 
6.20 9.60 17.35 
6.55 10.17 17.51 
6.93 10.77 17.75 
7.32 11.37 18.06 
7.74 11.99 18.45 
8.17 12.61 18.93 
8.62 13.22 19.50 
9.09 13.81 20.17 
9.56 14.36 20.94 
10.05 14.86 21.80 
10.53 15.30 22.76 
11.00 15.65 23.81 
11.45 15.90 24.93 
11.89 16.03 26.12 
12.28 16.03 27.34 
12.63 15.87 28.58 
12.93 15.56 29.82 
13.16 15.09 31.01 
13.31 14.47 32.12 
13.39 13.71 33.14 
13.37 12.83 34.02 
13.28 11.85 34.75 
13.09 10.81 35.31 
12.82 9.73 35.69 
12.48 8.65 35.90 
12.06 7.60 35.94 
11.59 6.59 35.82 
11.07 5.66 35.56 
10.51 4.81 35.19 
9.93 4.06 34.71 
9.34 3.40 34.15 
8.75 2.84 33.53 
8.16 2.37 32.86 
7.59 2.00 32.16 
7.04 1.70 31.45 
6.52 1.47 30.73 
6.03 1.31 30.01 
5.58 1.20 29.29 
5.16 1.14 28.58 
4.77 1.12 27.88 
4.43 1.13 27.20 
4.11 1.16 26.53 
3.84 1.22 25.88 
3.59 1.30 25.25 
3.38 1.39 24.63 
3.19 1.50 24.03 
3.04 1.62 23.44 
2.91 1.74 22.87 
2.80 1.88 22.32 
2.72 2.02 21.79 
2.66 2.18 21.27 
2.63 2.34 20.77 
2.61 2.51 20.29 
2.61 2.69 19.82 
2.62 2.88 19.37 
2.66 3.09 18.94 
2.71 3.30 18.52 
2.78 3.54 18.13 
2.86 3.78 17.75 
2.96 4.05 17.40 
3.08 4.33 17.07 
3.21 4.63 16.76 
3.36 4.96 16.47 
3.53 5.31 16.21 
3.72 5.69 15.98 
3.93 6.09 15.78 
4.15 6.52 15.62 
4.40 6.99 15.49 
4.67 7.49 15.41 
4.96 8.02 15.37 
5.28 8.58 15.39 
5.62 9.18 15.46 
5.99 9.81 15.60 
6.39 10.47 15.81 
6.81 11.15 16.09 
7.26 11.86 16.47 
7.73 12.59 16.94 
8.23 13.32 17.51 
8.75 14.04 18.20 
9.28 14.74 19.00 
9.84 15.41 19.92 
10.40 16.02 20.97 
10.96 16.54 22.13 
11.51 16.96 23.41 
12.04 17.25 24.78 
12.55 17.39 26.24 
13.01 17.34 27.74 
13.41 17.10 29.26 
13.74 16.66 30.75 
13.99 16.01 32.18 
14.14 15.18 33.50 
14.19 14.16 34.67 
14.14 13.01 35.66 
13.97 11.75 36.44 
13.69 10.43 37.00 
13.32 9.09 37.33 
12.85 7.78 37.43 
12.31 6.52 37.34 
11.70 5.36 37.06 
11.04 4.30 36.62 
10.36 3.37 36.06 
9.65 2.56 35.41 
8.94 1.89 34.68 
8.24 1.33 33.90 
7.56 0.88 33.10 
6.91 0.54 32.27 
6.29 0.28 31.45 
5.71 0.09 30.63 
5.17 -0.03 29.83 
4.67 -0.10 29.04 
4.21 -0.13 28.27 
3.80 -0.12 27.52 
3.43 -0.09 26.80 
3.10 -0.04 26.09 
2.80 0.03 25.40 
2.54 0.10 24.73 
2.31 0.19 24.09 
2.12 0.28 23.46 
1.95 0.38 22.85 
1.80 0.47 22.25 
1.68 0.57 21.68 
1.58 0.67 21.12 
1.50 0.78 20.57 
1.43 0.88 20.04 
1.39 0.99 19.53 
1.35 1.10 19.03 
1.34 1.21 18.54 
1.33 1.33 18.07 
1.33 1.45 17.61 
1.35 1.57 17.17 
1.38 1.71 16.74 
1.42 1.85 16.33 
1.47 2.00 15.92 
1.52 2.17 15.54 
1.59 2.34 15.16 
1.67 2.53 14.80 
1.76 2.73 14.46 
1.87 2.95 14.13 
1.98 3.19 13.81 
2.11 3.45 13.52 
2.25 3.73 13.24 
2.41 4.04 12.98 
2.58 4.38 12.74 
2.77 4.74 12.53 
2.97 5.14 12.34 
3.20 5.57 12.18 
3.45 6.04 12.05 
3.72 6.55 11.95 
4.02 7.11 11.90 
4.34 7.70 11.89 
4.69 8.35 11.93 
5.07 9.04 12.04 
5.49 9.79 12.21 
5.93 10.58 12.46 
6.42 11.42 12.81 
6.93 12.30 13.25 
7.49 13.22 13.81 
8.08 14.16 14.50 
8.70 15.11 15.33 
9.36 16.05 16.31 
10.04 16.97 17.47 
10.74 17.82 18.79 
11.45 18.58 20.29 
12.16 19.20 21.96 
12.85 19.65 23.78 
13.51 19.88 25.73 
14.12 19.85 27.77 
14.65 19.54 29.84 
15.09 18.92 31.88 
15.41 17.99 33.82 
15.60 16.77 35.60 
15.64 15.30 37.14 
15.53 13.63 38.39 
15.26 11.83 39.31 
14.85 9.96 39.90 
14.29 8.12 40.15 
13.62 6.35 40.09 
12.85 4.71 39.75 
12.00 3.24 39.19 
11.10 1.97 38.46 
10.18 0.88 37.60 
9.25 -0.01 36.65 
8.33 -0.72 35.65 
7.44 -1.28 34.63 
6.59 -1.69 33.62 
5.79 -1.99 32.62 
5.04 -2.19 31.65 
4.34 -2.32 30.71 
3.71 -2.39 29.81 
3.12 -2.41 28.95 
2.60 -2.40 28.12 
2.12 -2.37 27.32 
1.70 -2.33 26.56 
1.32 -2.28 25.83 
0.98 -2.23 25.12 
0.67 -2.18 24.44 
0.40 -2.14 23.79 
0.16 -2.10 23.16 
-0.05 -2.08 22.54 
-0.24 -2.07 21.95 
-0.42 -2.07 21.38 
-0.57 -2.08 20.83 
-0.72 -2.11 20.30 
-0.85 -2.15 19.78 
-0.98 -2.21 19.28 
-1.10 -2.28 18.79 
-1.21 -2.36 18.33 
-1.33 -2.46 17.87 
-1.44 -2.58 17.44 
-1.56 -2.72 17.02 
-1.68 -2.87 16.62 
-1.80 -3.04 16.23 
-1.92 -3.23 15.86 
-2.06 -3.45 15.51 
-2.20 -3.68 15.17 
-2.36 -3.94 14.86 
-2.52 -4.22 14.57 
-2.70 -4.53 14.30 
-2.89 -4.87 14.05 
-3.09 -5.24 13.83 
-3.32 -5.64 13.64 
-3.56 -6.08 13.48 
-3.82 -6.55 13.35 
-4.11 -7.07 13.27 
-4.41 -7.62 13.23 
-4.75 -8.22 13.24 
-5.11 -8.86 13.30 
-5.50 -9.54 13.44 
-5.92 -10.27 13.64 
-6.37 -11.04 13.93 
-6.85 -11.84 14.31 
-7.37 -12.68 14.79 
-7.91 -13.53 15.39 
-8.49 -14.40 16.12 
-9.09 -15.26 16.98 
-9.72 -16.09 17.99 
-10.37 -16.87 19.15 
-11.02 -17.58 20.46 
-11.67 -18.17 21.93 
-12.31 -18.62 23.53 
-12.93 -18.89 25.25 
-13.50 -18.94 27.06 
-14.01 -18.75 28.91 
-14.44 -18.31 30.75 
-14.78 -17.59 32.53 
-15.00 -16.62 34.20 
-15.10 -15.41 35.68 
-15.06 -14.01 36.93 
-14.89 -12.46 37.92 
-14.58 -10.83 38.62 
-14.14 -9.17 39.02 
-13.59 -7.55 39.13 
-12.94 -6.01 38.99 
-12.21 -4.59 38.62 
-11.42 -3.33 38.07 
-10.60 -2.23 37.37 
-9.75 -1.30 36.56 
-8.91 -0.53 35.68 
-8.08 0.09 34.76 
-7.28 0.57 33.82 
-6.52 0.93 32.88 
-5.79 1.19 31.95 
-5.12 1.37 31.04 
-4.50 1.48 30.15 
-3.93 1.54 29.30 
-3.40 1.55 28.47 
-2.93 1.54 27.67 
-2.51 1.51 26.90 
-2.13 1.46 26.16 
-1.79 1.40 25.45 
-1.49 1.34 24.75 
-1.22 1.28 24.09 
-0.99 1.22 23.44 
-0.78 1.16 22.81 
-0.60 1.11 22.20 
-0.44 1.07 21.61 
-0.30 1.04 21.04 
-0.17 1.01 20.48 
-0.06 0.99 19.94 
0.04 0.98 19.42 
0.13 0.98 18.91 
0.21 0.98 18.41 
0.28 1.00 17.93 
0.35 1.02 17.46 
0.42 1.05 17.01 
0.48 1.09 16.56 
0.54 1.14 16.13 
0.60 1.20 15.72 
0.66 1.27 15.31 
0.72 1.34 14.92 
0.79 1.43 14.53 
0.85 1.52 14.16 
0.92 1.63 13.80 
0.99 1.75 13.46 
1.07 1.89 13.12 
1.16 2.04 12.80 
1.25 2.20 12.49 
1.35 2.38 12.19 
1.46 2.58 11.90 
1.57 2.80 11.63 
1.70 3.04 11.37 
1.84 3.30 11.13 
1.99 3.59 10.90 
2.16 3.91 10.69 
2.34 4.27 10.50 
2.55 4.65 10.33 
2.77 5.07 10.18 
3.01 5.54 10.07 
3.27 6.04 9.98 
3.56 6.60 9.93 
3.88 7.20 9.92 
4.23 7.85 9.96 
4.61 8.57 10.06 
5.02 9.34 10.22 
5.47 10.17 10.46 
5.96 11.05 10.78 
6.49 12.00 11.20 
7.06 12.99 11.74 
7.68 14.03 12.42 
8.33 15.10 13.24 
9.03 16.18 14.23 
9.76 17.25 15.41 
10.52 18.28 16.78 
11.31 19.23 18.36 
12.10 20.06 20.15 
12.89 20.71 22.14 
13.66 21.14 24.30 
14.38 21.28 26.60 
15.03 21.10 28.98 
15.59 20.56 31.37 
16.02 19.64 33.69 
16.30 18.35 35.84 
16.42 16.73 37.73 
16.36 14.84 39.30 
16.12 12.77 40.48 
15.69 10.60 41.25 
15.10 8.43 41.61 
14.37 6.34 41.59 
13.51 4.41 41.23 
12.56 2.69 40.60 
11.54 1.20 39.77 
10.50 -0.05 38.78 
9.44 -1.07 37.70 
8.40 -1.87 36.58 
7.39 -2.48 35.45 
6.43 -2.93 34.33 
5.52 -3.25 33.25 
4.68 -3.45 32.20 
3.90 -3.58 31.21 
3.18 -3.64 30.26 
2.53 -3.65 29.36 
1.95 -3.64 28.51 
1.42 -3.60 27.70 
0.94 -3.56 26.93 
0.51 -3.52 26.19 
0.13 -3.47 25.49 
-0.21 -3.44 24.82 
-0.52 -3.42 24.18 
-0.79 -3.41 23.57 
-1.04 -3.42 22.98 
-1.27 -3.45 22.41 
-1.48 -3.49 21.87 
-1.67 -3.56 21.35 
-1.86 -3.65 20.85 
-2.03 -3.75 20.37 
-2.20 -3.88 19.92 
-2.37 -4.03 19.48 
-2.54 -4.20 19.07 
-2.70 -4.40 18.68 
-2.88 -4.62 18.31 
-3.05 -4.87 17.97 
-3.24 -5.14 17.65 
-3.43 -5.43 17.36 
-3.64 -5.76 17.10 
-3.86 -6.11 16.87 
-4.09 -6.49 16.67 
-4.34 -6.91 16.51 
-4.60 -7.35 16.39 
-4.89 -7.83 16.32 
-5.19 -8.34 16.29 
-5.52 -8.88 16.31 
-5.87 -9.45 16.40 
-6.24 -10.05 16.55 
-6.63 -10.68 16.77 
-7.05 -11.32 17.07 
-7.48 -11.99 17.46 
-7.95 -12.66 17.94 
-8.43 -13.33 18.52 
-8.93 -13.99 19.20 
-9.44 -14.62 19.99 
-9.96 -15.20 20.89 
-10.48 -15.72 21.90 
-11.00 -16.16 23.02 
-11.51 -16.49 24.23 
-12.00 -16.69 25.52 
-12.45 -16.74 26.86 
-12.85 -16.63 28.24 
-13.20 -16.34 29.62 
-13.48 -15.88 30.96 
-13.67 -15.23 32.24 
-13.78 -14.42 33.40 
-13.80 -13.46 34.42 
-13.72 -12.39 35.27 
-13.53 -11.23 35.93 
-13.26 -10.03 36.39 
-12.89 -8.82 36.65 
-12.45 -7.63 36.72 
-11.93 -6.51 36.60 
-11.37 -5.46 36.32 
-10.76 -4.51 35.91 
-10.12 -3.67 35.39 
-9.47 -2.94 34.77 
-8.82 -2.33 34.10 
-8.18 -1.82 33.37 
-7.55 -1.41 32.62 
-6.95 -1.09 31.85 
-6.38 -0.85 31.07 
-5.84 -0.68 30.30 
-5.35 -0.56 29.54 
-4.89 -0.50 28.79 
-4.47 -0.47 28.05 
-4.09 -0.48 27.33 
-3.75 -0.52 26.63 
-3.44 -0.57 25.95 
-3.17 -0.64 25.29 
-2.94 -0.73 24.64 
-2.73 -0.83 24.02 
-2.55 -0.93 23.41 
-2.40 -1.04 22.82 
-2.28 -1.16 22.24 
-2.18 -1.28 21.68 
-2.10 -1.41 21.14 
-2.04 -1.54 20.61 
-2.00 -1.68 20.10 
-1.98 -1.82 19.61 
-1.97 -1.97 19.13 
-1.98 -2.13 18.67 
-2.00 -2.30 18.22 
-2.04 -2.48 17.79 
-2.09 -2.67 17.37 
-2.15 -2.87 16.97 
-2.23 -3.08 16.59 
-2.32 -3.32 16.23 
-2.43 -3.57 15.88 
-2.55 -3.83 15.55 
-2.69 -4.12 15.25 
-2.84 -4.44 14.96 
-3.01 -4.78 14.70 
-3.19 -5.14 14.46 
-3.40 -5.54 14.26 
-3.62 -5.97 14.08 
-3.87 -6.43 13.94 
-4.13 -6.93 13.84 
-4.43 -7.46 13.78 
-4.74 -8.04 13.76 
-5.09 -8.65 13.81 
-5.46 -9.31 13.91 
-5.86 -10.00 14.08 
-6.29 -10.74 14.33 
-6.75 -11.50 14.67 
-7.24 -12.30 15.11 
-7.76 -13.12 15.65 
-8.31 -13.95 16.31 
-8.89 -14.78 17.10 
-9.49 -15.59 18.03 
-10.10 -16.35 19.10 
-10.73 -17.05 20.31 
-11.36 -17.65 21.67 
-11.99 -18.12 23.17 
-12.59 -18.44 24.78 
-13.15 -18.56 26.48 
-13.66 -18.46 28.23 
-14.10 -18.12 30.00 
-14.46 -17.53 31.72 
-14.71 -16.69 33.36 
-14.85 -15.63 34.84 
-14.87 -14.36 36.13 
-14.75 -12.94 37.17 
-14.51 -11.42 37.95 
-14.14 -9.84 38.46 
-13.65 -8.28 38.69 
-13.07 -6.78 38.66 
-12.40 -5.37 38.41 
-11.67 -4.10 37.96 
-10.89 -2.97 37.35 
-10.09 -2.00 36.63 
-9.28 -1.19 35.81 
-8.48 -0.52 34.95 
-7.69 0.01 34.05 
-6.94 0.41 33.13 
-6.22 0.72 32.23 
-5.55 0.93 31.33 
-4.93 1.07 30.45 
-4.35 1.15 29.60 
-3.83 1.19 28.77 
-3.35 1.19 27.97 
-2.92 1.17 27.20 
-2.53 1.13 26.46 
-2.19 1.07 25.73 
-1.88 1.01 25.04 
-1.61 0.94 24.36 
-1.37 0.87 23.71 
-1.16 0.81 23.07 
-0.97 0.74 22.46 
-0.81 0.68 21.86 
-0.67 0.63 21.28 
-0.55 0.58 20.72 
-0.45 0.54 20.17 
-0.36 0.50 19.64 
-0.28 0.47 19.12 
-0.21 0.44 18.61 
-0.15 0.42 18.12 
-0.09 0.40 17.64 
-0.05 0.39 17.18 
-0.01 0.39 16.73 
0.03 0.38 16.29 
0.07 0.38 15.86 
0.10 0.39 15.44 
0.12 0.40 15.04 
0.15 0.42 14.64 
0.18 0.43 14.26 
0.20 0.46 13.88 
0.23 0.48 13.52 
0.25 0.51 13.16 
0.28 0.55 12.82 
0.31 0.59 12.48 
0.34 0.63 12.16 
0.37 0.68 11.84 
0.40 0.74 11.53 
0.43 0.80 11.23 
0.47 0.87 10.94 
0.51 0.94 10.65 
0.56 1.02 10.38 
0.61 1.12 10.11 
0.66 1.22 9.85 
0.72 1.33 9.60 
0.78 1.46 9.36 
0.85 1.60 9.13 
0.93 1.75 8.90 
1.02 1.92 8.68 
1.11 2.10 8.48 
1.22 2.31 8.28 
1.33 2.54 8.09 
1.46 2.79 7.92 
1.60 3.07 7.75 
1.75 3.38 7.60 
1.92 3.72 7.46 
2.11 4.09 7.35 
2.32 4.51 7.25 
2.55 4.97 7.17 
2.80 5.47 7.12 
3.08 6.03 7.10 
3.39 6.64 7.11 
3.73 7.31 7.17 
4.11 8.05 7.28 
4.52 8.86 7.45 
4.98 9.74 7.69 
5.48 10.69 8.01 
6.02 11.71 8.44 
6.62 12.81 8.98 
7.26 13.97 9.66 
7.96 15.19 10.50 
8.71 16.44 11.53 
9.50 17.72 12.76 
10.35 18.97 14.22 
11.23 20.17 15.93 
12.13 21.26 17.90 
13.05 22.18 20.13 
13.95 22.85 22.60 
14.82 23.20 25.28 
15.62 23.17 28.11 
16.31 22.69 30.99 
16.88 21.73 33.82 
17.27 20.29 36.48 
17.47 18.42 38.84 
17.46 16.17 40.81 
17.22 13.66 42.29 
16.75 11.02 43.25 
16.08 8.37 43.68 
15.22 5.85 43.63 
14.21 3.53 43.16 
13.09 1.48 42.36 
11.90 -0.26 41.32 
10.67 -1.69 40.12 
9.44 -2.82 38.84 
8.23 -3.69 37.53 
7.06 -4.33 36.24 
5.96 -4.78 35.00 
4.92 -5.08 33.81 
3.96 -5.26 32.70 
3.08 -5.35 31.65 
2.27 -5.39 30.68 
1.54 -5.37 29.77 
0.89 -5.34 28.92 
0.30 -5.29 28.13 
-0.23 -5.24 27.39 
-0.71 -5.19 26.69 
-1.13 -5.15 26.04 
-1.51 -5.13 25.42 
-1.86 -5.13 24.84 
-2.17 -5.15 24.28 
-2.45 -5.19 23.76 
-2.72 -5.25 23.27 
-2.96 -5.34 22.81 
-3.19 -5.45 22.37 
-3.42 -5.59 21.96 
-3.63 -5.75 21.58 
-3.84 -5.94 21.23 
-4.05 -6.15 20.91 
-4.26 -6.39 20.61 
-4.48 -6.66 20.35 
-4.70 -6.94 20.12 
-4.93 -7.26 19.93 
-5.16 -7.59 19.78 
-5.41 -7.95 19.66 
-5.67 -8.34 19.59 
-5.95 -8.74 19.56 
-6.23 -9.16 19.59 
-6.53 -9.61 19.66 
-6.85 -10.06 19.80 
-7.18 -10.53 19.99 
-7.52 -11.00 20.24 
-7.87 -11.47 20.56 
-8.24 -11.94 20.95 
-8.61 -12.39 21.41 
-8.99 -12.82 21.94 
-9.38 -13.22 22.55 
-9.76 -13.58 23.22 
-10.14 -13.88 23.96 
-10.51 -14.11 24.75 
-10.86 -14.27 25.60 
-11.19 -14.35 26.48 
-11.49 -14.32 27.39 
-11.75 -14.20 28.31 
-11.97 -13.97 29.21 
-12.15 -13.63 30.09 
-12.27 -13.19 30.91 
-12.33 -12.65 31.67 
-12.33 -12.04 32.34 
-12.27 -11.35 32.91 
-12.15 -10.61 33.37 
-11.97 -9.84 33.71 
-11.73 -9.05 33.92 
-11.43 -8.28 34.02 
-11.10 -7.52 34.00 
-10.72 -6.80 33.88 
-10.31 -6.13 33.66 
-9.89 -5.51 33.35 
-9.44 -4.96 32.97 
-8.99 -4.47 32.53 
-8.54 -4.05 32.05 
-8.10 -3.70 31.52 
-7.66 -3.41 30.97 
-7.25 -3.18 30.39 
-6.85 -3.00 29.81 
-6.48 -2.87 29.22 
-6.13 -2.78 28.62 
-5.81 -2.73 28.03 
-5.51 -2.72 27.45 
-5.25 -2.74 26.87 
-5.01 -2.78 26.30 
-4.80 -2.85 25.74 
-4.62 -2.94 25.20 
-4.47 -3.05 24.67 
-4.34 -3.18 24.16 
-4.23 -3.32 23.66 
-4.16 -3.48 23.18 
-4.10 -3.65 22.71 
-4.07 -3.84 22.27 
-4.05 -4.04 21.84 
-4.06 -4.26 21.43 
-4.09 -4.49 21.04 
-4.14 -4.74 20.68 
-4.21 -5.00 20.33 
-4.30 -5.28 20.01 
-4.41 -5.58 19.72 
-4.54 -5.90 19.45 
-4.68 -6.24 19.22 
-4.85 -6.60 19.01 
-5.03 -6.98 18.84 
-5.24 -7.38 18.71 
-5.46 -7.81 18.62 
-5.71 -8.25 18.57 
-5.97 -8.72 18.57 
-6.25 -9.20 18.62 
-6.56 -9.70 18.73 
-6.88 -10.22 18.90 
-7.23 -10.75 19.13 
-7.59 -11.29 19.44 
-7.97 -11.82 19.81 
-8.36 -12.35 20.26 
-8.76 -12.87 20.80 
-9.18 -13.35 21.41 
-9.60 -13.80 22.10 
-10.02 -14.20 22.88 
-10.43 -14.54 23.73 
-10.84 -14.80 24.64 
-11.22 -14.97 25.62 
-11.58 -15.03 26.63 
-11.91 -14.98 27.67 
-12.19 -14.81 28.72 
-12.43 -14.51 29.75 
-12.61 -14.09 30.73 
-12.72 -13.54 31.65 
-12.77 -12.89 32.48 
-12.75 -12.15 33.20 
-12.65 -11.33 33.80 
-12.48 -10.46 34.26 
-12.25 -9.56 34.58 
-11.95 -8.66 34.76 
-11.59 -7.78 34.80 
-11.19 -6.93 34.71 
-10.74 -6.14 34.51 
-10.27 -5.42 34.20 
-9.78 -4.76 33.80 
-9.27 -4.19 33.33 
-8.76 -3.69 32.81 
-8.26 -3.27 32.23 
-7.77 -2.92 31.63 
-7.29 -2.65 31.00 
-6.84 -2.43 30.37 
-6.41 -2.27 29.72 
-6.01 -2.16 29.07 
-5.64 -2.10 28.43 
-5.30 -2.07 27.79 
-5.00 -2.08 27.17 
-4.72 -2.11 26.55 
-4.47 -2.17 25.95 
-4.26 -2.25 25.36 
-4.07 -2.35 24.79 
-3.91 -2.46 24.23 
-3.78 -2.59 23.69 
-3.68 -2.74 23.17 
-3.59 -2.89 22.66 
-3.54 -3.06 22.17 
-3.50 -3.25 21.69 
-3.48 -3.44 21.24 
-3.49 -3.65 20.80 
-3.52 -3.87 20.38 
-3.56 -4.11 19.98 
-3.62 -4.36 19.61 
-3.71 -4.63 19.26 
-3.81 -4.92 18.93 
-3.93 -5.22 18.62 
-4.07 -5.55 18.34 
-4.23 -5.90 18.09 
-4.40 -6.27 17.88 
-4.60 -6.66 17.69 
-4.82 -7.08 17.55 
-5.05 -7.53 17.44 
-5.31 -8.00 17.38 
-5.59 -8.50 17.37 
-5.89 -9.02 17.40 
-6.22 -9.56 17.50 
-6.56 -10.13 17.66 
-6.93 -10.72 17.89 
-7.32 -11.32 18.19 
-7.73 -11.92 18.58 
-8.16 -12.53 19.05 
-8.60 -13.13 19.61 
-9.06 -13.71 20.26 
-9.53 -14.25 21.01 
-10.00 -14.75 21.86 
-10.48 -15.18 22.80 
-10.94 -15.53 23.82 
-11.39 -15.78 24.92 
-11.82 -15.91 26.08 
-12.21 -15.91 27.28 
-12.55 -15.76 28.50 
-12.85 -15.47 29.71 
-13.07 -15.02 30.88 
-13.23 -14.42 31.98 
-13.31 -13.68 32.98 
-13.30 -12.82 33.85 
-13.21 -11.87 34.58 
-13.04 -10.86 35.14 
-12.78 -9.80 35.54 
-12.44 -8.75 35.76 
-12.04 -7.71 35.81 
-11.58 -6.72 35.71 
-11.07 -5.79 35.47 
-10.53 -4.95 35.11 
-9.96 -4.20 34.64 
-9.38 -3.55 34.10 
-8.80 -2.99 33.50 
-8.22 -2.52 32.85 
-7.66 -2.14 32.16 
-7.12 -1.83 31.46 
-6.60 -1.60 30.75 
-6.12 -1.44 30.03 
-5.67 -1.32 29.32 
-5.25 -1.26 28.62 
-4.87 -1.23 27.93 
-4.52 -1.24 27.25 
-4.21 -1.27 26.59 
-3.94 -1.33 25.94 
-3.69 -1.41 25.31 
-3.48 -1.50 24.70 
-3.29 -1.61 24.10 
-3.14 -1.72 23.52 
-3.01 -1.85 22.95 
-2.91 -1.99 22.40 
-2.83 -2.14 21.87 
-2.77 -2.29 21.36 
-2.73 -2.46 20.86 
-2.71 -2.63 20.38 
-2.72 -2.82 19.92 
-2.73 -3.02 19.47 
-2.77 -3.23 19.04 
-2.83 -3.45 18.63 
-2.90 -3.69 18.25 
-2.98 -3.94 17.88 
-3.09 -4.21 17.53 
-3.21 -4.50 17.20 
-3.35 -4.82 16.90 
-3.50 -5.15 16.62 
-3.68 -5.51 16.37 
-3.87 -5.90 16.16 
-4.08 -6.31 15.97 
-4.32 -6.75 15.82 
-4.57 -7.23 15.71 
-4.85 -7.73 15.65 
-5.15 -8.27 15.63 
-5.47 -8.84 15.67 


==> historial/historial2/plots/lorentz/lorenz3.dat <==
0	1	1.05
0.1	1	1.02
0.18	1.03	1
0.27	1.08	0.97
0.35	1.15	0.95
0.43	1.24	0.93
0.51	1.36	0.91
0.6	1.49	0.9
0.69	1.65	0.88
0.79	1.84	0.87
0.9	2.05	0.87
1.02	2.29	0.86
1.15	2.56	0.87
1.3	2.86	0.88
1.47	3.21	0.89
1.65	3.59	0.92
1.86	4.03	0.96
2.09	4.52	1.02
2.34	5.07	1.1
2.63	5.68	1.2
2.95	6.37	1.34
3.32	7.13	1.51
3.72	7.98	1.73
4.17	8.93	2.02
4.67	9.97	2.38
5.23	11.12	2.83
5.85	12.38	3.4
6.54	13.76	4.11
7.3	15.23	4.99
8.13	16.8	6.08
9.03	18.45	7.41
10.01	20.14	9.03
11.06	21.83	10.97
12.16	23.45	13.28
13.31	24.91	15.97
14.47	26.11	19.05
15.62	26.93	22.5
16.72	27.25	26.24
17.71	26.94	30.16
18.55	25.92	34.11
19.17	24.15	37.89
19.53	21.67	41.28
19.59	18.58	44.09
19.32	15.06	46.17
18.74	11.34	47.44
17.85	7.63	47.9
16.71	4.14	47.64
15.36	1.02	46.8
13.86	-1.64	45.52
12.28	-3.8	43.96
10.66	-5.49	42.28
9.06	-6.76	40.57
7.51	-7.66	38.91
6.03	-8.27	37.36
4.65	-8.64	35.93
3.38	-8.85	34.64
2.21	-8.93	33.48
1.15	-8.92	32.45
0.19	-8.86	31.54
-0.66	-8.77	30.73
-1.43	-8.65	30.01
-2.11	-8.54	29.37
-2.72	-8.43	28.8
-3.26	-8.33	28.29
-3.73	-8.24	27.84
-4.16	-8.18	27.42
-4.54	-8.13	27.05
-4.88	-8.1	26.72
-5.19	-8.09	26.42
-5.46	-8.1	26.15
-5.72	-8.13	25.91
-5.95	-8.18	25.69
-6.16	-8.24	25.51
-6.36	-8.32	25.35
-6.55	-8.41	25.22
-6.74	-8.52	25.11
-6.91	-8.63	25.02
-7.08	-8.75	24.97
-7.25	-8.88	24.93
-7.41	-9.02	24.92
-7.57	-9.16	24.94
-7.73	-9.3	24.98
-7.88	-9.44	25.04
-8.04	-9.58	25.13
-8.19	-9.71	25.24
-8.34	-9.83	25.38
-8.49	-9.95	25.53
-8.63	-10.05	25.7
-8.77	-10.14	25.89
-8.91	-10.22	26.1
-9.03	-10.28	26.32
-9.16	-10.32	26.55
-9.27	-10.33	26.79
-9.37	-10.33	27.04
-9.46	-10.31	27.29
-9.54	-10.26	27.53
-9.6	-10.19	27.77
-9.66	-10.1	28.01
-9.69	-9.99	28.23
-9.71	-9.86	28.44
-9.72	-9.71	28.63
-9.71	-9.54	28.8
-9.69	-9.36	28.94
-9.65	-9.17	29.07
-9.59	-8.97	29.16
-9.52	-8.77	29.23
-9.44	-8.56	29.27
-9.35	-8.36	29.29
-9.24	-8.16	29.28
-9.13	-7.96	29.24
-9.01	-7.77	29.17
-8.88	-7.6	29.08
-8.75	-7.43	28.97
-8.62	-7.28	28.84
-8.49	-7.14	28.69
-8.35	-7.02	28.52
-8.22	-6.91	28.34
-8.09	-6.82	28.15
-7.97	-6.75	27.94
-7.85	-6.7	27.73
-7.74	-6.66	27.52
-7.63	-6.64	27.3
-7.54	-6.64	27.07
-7.45	-6.65	26.85
-7.38	-6.67	26.63
-7.31	-6.71	26.42
-7.26	-6.77	26.21
-7.21	-6.84	26
-7.18	-6.92	25.81
-7.16	-7.02	25.62
-7.15	-7.12	25.45
-7.16	-7.24	25.28
-7.17	-7.36	25.13
-7.19	-7.5	25
-7.23	-7.65	24.88
-7.28	-7.8	24.78
-7.33	-7.96	24.69
-7.4	-8.12	24.63
-7.48	-8.29	24.58
-7.57	-8.47	24.56
-7.66	-8.65	24.56
-7.76	-8.82	24.57
-7.87	-9	24.62
-7.99	-9.18	24.68
-8.11	-9.35	24.76
-8.23	-9.51	24.87
-8.36	-9.67	25
-8.5	-9.82	25.16
-8.63	-9.96	25.33
-8.76	-10.08	25.52
-8.89	-10.19	25.74
-9.02	-10.28	25.96
-9.14	-10.35	26.2
-9.26	-10.4	26.46
-9.37	-10.43	26.72
-9.47	-10.43	26.98
-9.56	-10.41	27.25
-9.64	-10.37	27.52
-9.71	-10.3	27.78
-9.76	-10.2	28.04
-9.79	-10.08	28.28
-9.82	-9.95	28.5
-9.82	-9.79	28.71
-9.81	-9.61	28.89
-9.78	-9.42	29.05
-9.74	-9.22	29.19
-9.68	-9.01	29.29
-9.6	-8.79	29.37
-9.52	-8.57	29.41
-9.41	-8.35	29.43
-9.3	-8.13	29.42
-9.18	-7.92	29.37
-9.05	-7.72	29.31
-8.92	-7.53	29.21
-8.78	-7.36	29.09
-8.63	-7.2	28.95
-8.49	-7.05	28.79
-8.35	-6.92	28.61
-8.21	-6.81	28.42
-8.07	-6.72	28.22
-7.94	-6.64	28
-7.81	-6.58	27.78
-7.69	-6.54	27.55
-7.58	-6.52	27.32
-7.48	-6.52	27.08
-7.39	-6.53	26.85
-7.31	-6.56	26.61
-7.24	-6.6	26.39
-7.18	-6.66	26.16
-7.13	-6.73	25.95
-7.1	-6.82	25.74
-7.08	-6.91	25.54
-7.07	-7.03	25.36
-7.07	-7.15	25.18
-7.08	-7.28	25.02
-7.11	-7.42	24.88
-7.15	-7.58	24.75
-7.19	-7.74	24.64
-7.25	-7.9	24.55
-7.32	-8.08	24.48
-7.4	-8.26	24.43
-7.49	-8.44	24.4
-7.59	-8.63	24.39
-7.7	-8.81	24.41
-7.82	-9	24.45
-7.94	-9.19	24.51
-8.07	-9.37	24.6
-8.2	-9.55	24.71
-8.34	-9.72	24.85
-8.48	-9.88	25.01
-8.62	-10.03	25.19
-8.76	-10.16	25.39
-8.9	-10.28	25.61
-9.03	-10.38	25.85
-9.17	-10.46	26.11
-9.29	-10.52	26.38
-9.41	-10.55	26.66
-9.52	-10.56	26.94
-9.62	-10.54	27.23
-9.7	-10.5	27.52
-9.78	-10.42	27.8
-9.83	-10.33	28.07
-9.87	-10.2	28.33
-9.9	-10.06	28.57
-9.91	-9.89	28.8
-9.9	-9.7	29
-9.87	-9.5	29.17
-9.82	-9.28	29.31
-9.76	-9.06	29.43
-9.68	-8.83	29.51
-9.59	-8.59	29.56
-9.48	-8.35	29.58
-9.36	-8.12	29.57
-9.24	-7.9	29.53
-9.1	-7.68	29.46
-8.95	-7.48	29.36
-8.8	-7.29	29.23
-8.65	-7.12	29.08
-8.5	-6.96	28.91
-8.35	-6.83	28.72
-8.19	-6.71	28.52
-8.05	-6.61	28.3
-7.91	-6.52	28.07
-7.77	-6.46	27.84
-7.65	-6.42	27.6
-7.53	-6.4	27.35
-7.42	-6.39	27.1
-7.32	-6.4	26.85
-7.24	-6.43	26.61
-7.16	-6.47	26.36
-7.1	-6.53	26.13
-7.05	-6.61	25.9
-7.01	-6.7	25.68
-6.99	-6.8	25.47
-6.97	-6.92	25.27
-6.97	-7.04	25.09
-6.99	-7.18	24.92
-7.01	-7.33	24.76
-7.05	-7.49	24.62
-7.1	-7.66	24.51
-7.16	-7.83	24.41
-7.23	-8.01	24.33
-7.32	-8.2	24.27
-7.41	-8.4	24.23
-7.51	-8.59	24.22
-7.63	-8.79	24.23
-7.75	-8.99	24.27
-7.87	-9.19	24.33
-8.01	-9.38	24.42
-8.15	-9.57	24.53
-8.29	-9.76	24.67
-8.44	-9.93	24.83
-8.59	-10.09	25.02
-8.74	-10.24	25.23
-8.89	-10.37	25.47
-9.04	-10.48	25.72
-9.18	-10.57	25.99
-9.32	-10.64	26.27
-9.44	-10.68	26.57
-9.56	-10.7	26.87
-9.67	-10.68	27.18
-9.76	-10.64	27.49
-9.84	-10.57	27.79
-9.91	-10.47	28.08
-9.96	-10.34	28.37
-9.99	-10.19	28.63
-10	-10.02	28.87
-9.99	-9.82	29.09
-9.96	-9.6	29.28
-9.92	-9.37	29.44
-9.85	-9.13	29.57
-9.77	-8.88	29.66
-9.68	-8.63	29.72
-9.56	-8.38	29.75
-9.44	-8.13	29.74
-9.3	-7.89	29.7
-9.16	-7.65	29.62
-9	-7.44	29.52
-8.84	-7.23	29.39
-8.68	-7.05	29.23
-8.52	-6.88	29.05
-8.35	-6.73	28.86
-8.19	-6.6	28.64
-8.04	-6.49	28.41
-7.89	-6.41	28.17
-7.74	-6.34	27.92
-7.6	-6.29	27.66
-7.48	-6.26	27.4
-7.36	-6.25	27.14
-7.26	-6.26	26.88
-7.16	-6.29	26.62
-7.08	-6.34	26.36
-7.01	-6.4	26.11
-6.96	-6.47	25.86
-6.92	-6.57	25.63
-6.89	-6.67	25.41
-6.87	-6.79	25.19
-6.87	-6.92	25
-6.88	-7.06	24.81
-6.91	-7.22	24.65
-6.95	-7.38	24.5
-7	-7.56	24.37
-7.06	-7.74	24.25
-7.13	-7.93	24.16
-7.22	-8.13	24.1
-7.31	-8.33	24.05
-7.42	-8.54	24.03
-7.54	-8.75	24.04
-7.66	-8.96	24.07
-7.8	-9.17	24.13
-7.94	-9.38	24.21
-8.08	-9.58	24.33
-8.24	-9.78	24.46
-8.39	-9.97	24.63
-8.55	-10.15	24.82
-8.71	-10.31	25.04
-8.87	-10.45	25.28
-9.03	-10.58	25.55
-9.18	-10.68	25.83
-9.33	-10.76	26.13
-9.47	-10.82	26.44
-9.6	-10.84	26.77
-9.72	-10.84	27.1
-9.82	-10.8	27.43
-9.91	-10.73	27.75
-9.98	-10.64	28.07
-10.04	-10.51	28.38
-10.08	-10.35	28.67
-10.09	-10.17	28.93
-10.09	-9.96	29.17
-10.07	-9.73	29.39
-10.02	-9.49	29.57
-9.96	-9.23	29.71
-9.88	-8.96	29.82
-9.78	-8.69	29.89
-9.66	-8.42	29.93
-9.53	-8.15	29.92
-9.39	-7.89	29.88
-9.23	-7.64	29.81
-9.07	-7.41	29.71
-8.9	-7.19	29.57
-8.73	-6.98	29.41
-8.55	-6.8	29.22
-8.38	-6.64	29.01
-8.2	-6.5	28.79
-8.04	-6.38	28.55
-7.87	-6.28	28.29
-7.72	-6.21	28.03
-7.57	-6.15	27.76
-7.44	-6.12	27.48
-7.31	-6.11	27.2
-7.2	-6.12	26.92
-7.09	-6.14	26.65
-7.01	-6.18	26.37
-6.93	-6.25	26.11
-6.87	-6.32	25.85
-6.82	-6.41	25.6
-6.79	-6.52	25.36
-6.77	-6.64	25.13
-6.76	-6.78	24.92
-6.77	-6.92	24.72
-6.79	-7.08	24.54
-6.83	-7.25	24.37
-6.88	-7.43	24.23
-6.94	-7.62	24.1
-7.01	-7.82	24
-7.1	-8.03	23.92
-7.2	-8.24	23.86
-7.31	-8.46	23.83
-7.43	-8.68	23.83
-7.56	-8.9	23.85
-7.7	-9.13	23.9
-7.84	-9.35	23.98
-8	-9.57	24.09
-8.16	-9.78	24.23
-8.32	-9.99	24.39
-8.49	-10.18	24.59
-8.66	-10.36	24.81
-8.83	-10.53	25.06
-9	-10.67	25.33
-9.16	-10.79	25.63
-9.32	-10.89	25.94
-9.48	-10.96	26.27
-9.62	-11	26.62
-9.75	-11	26.97
-9.87	-10.98	27.32
-9.97	-10.92	27.68
-10.06	-10.82	28.02
-10.12	-10.7	28.36
-10.17	-10.54	28.67
-10.2	-10.35	28.97
-10.2	-10.13	29.24
-10.18	-9.89	29.48
-10.14	-9.64	29.68
-10.08	-9.36	29.85
-10	-9.08	29.98
-9.9	-8.79	30.06
-9.78	-8.5	30.11
-9.64	-8.21	30.12
-9.49	-7.92	30.09
-9.33	-7.65	30.02
-9.16	-7.4	29.92
-8.98	-7.15	29.78
-8.79	-6.93	29.61
-8.61	-6.73	29.42
-8.42	-6.55	29.2
-8.23	-6.4	28.97
-8.05	-6.27	28.71
-7.88	-6.16	28.45
-7.71	-6.07	28.17
-7.55	-6.01	27.88
-7.4	-5.97	27.59
-7.27	-5.95	27.3
-7.14	-5.95	27
-7.03	-5.98	26.71
-6.93	-6.02	26.42
-6.85	-6.07	26.13
-6.78	-6.15	25.85
-6.72	-6.24	25.59
-6.68	-6.35	25.33
-6.65	-6.47	25.08
-6.64	-6.61	24.85
-6.65	-6.76	24.64
-6.67	-6.92	24.44
-6.7	-7.09	24.26
-6.74	-7.28	24.1
-6.8	-7.47	23.95
-6.88	-7.68	23.84
-6.96	-7.89	23.74
-7.06	-8.11	23.67
-7.17	-8.34	23.62
-7.3	-8.58	23.61
-7.43	-8.81	23.62
-7.57	-9.05	23.66
-7.73	-9.29	23.73
-7.89	-9.52	23.83
-8.05	-9.75	23.96
-8.23	-9.98	24.12
-8.4	-10.19	24.31
-8.58	-10.39	24.54
-8.76	-10.58	24.79
-8.94	-10.74	25.07
-9.12	-10.89	25.37
-9.3	-11	25.7
-9.46	-11.09	26.05
-9.62	-11.15	26.41
-9.77	-11.18	26.78
-9.9	-11.17	27.16
-10.02	-11.12	27.54
-10.12	-11.03	27.92
-10.2	-10.91	28.29
-10.26	-10.76	28.64
-10.3	-10.57	28.97
-10.32	-10.35	29.27
-10.31	-10.1	29.54
-10.28	-9.83	29.77
-10.22	-9.54	29.97
-10.14	-9.24	30.12
-10.04	-8.93	30.24
-9.92	-8.61	30.3
-9.78	-8.3	30.33
-9.62	-7.99	30.31
-9.45	-7.7	30.25
-9.27	-7.42	30.15
-9.08	-7.15	30.02
-8.89	-6.91	29.85
-8.69	-6.68	29.66
-8.49	-6.48	29.43
-8.29	-6.31	29.19
-8.09	-6.16	28.92
-7.9	-6.04	28.64
-7.72	-5.94	28.35
-7.55	-5.86	28.05
-7.38	-5.81	27.74
-7.23	-5.79	27.43
-7.1	-5.78	27.12
-6.97	-5.8	26.8
-6.86	-5.83	26.5
-6.76	-5.88	26.19
-6.68	-5.96	25.9
-6.62	-6.05	25.61
-6.57	-6.15	25.33
-6.54	-6.27	25.07
-6.52	-6.41	24.81
-6.51	-6.56	24.58
-6.53	-6.72	24.36
-6.55	-6.9	24.16
-6.6	-7.09	23.98
-6.65	-7.29	23.81
-6.72	-7.5	23.68
-6.81	-7.72	23.56
-6.91	-7.95	23.47
-7.02	-8.19	23.41
-7.14	-8.43	23.37
-7.27	-8.68	23.37
-7.42	-8.93	23.39
-7.58	-9.18	23.44
-7.74	-9.44	23.53
-7.91	-9.69	23.65
-8.1	-9.93	23.8
-8.28	-10.17	23.99
-8.47	-10.39	24.21
-8.66	-10.6	24.46
-8.86	-10.79	24.74
-9.05	-10.96	25.05
-9.24	-11.1	25.39
-9.42	-11.22	25.75
-9.6	-11.3	26.13
-9.76	-11.35	26.52
-9.92	-11.37	26.93
-10.05	-11.34	27.34
-10.17	-11.27	27.75
-10.27	-11.16	28.15
-10.35	-11.02	28.54
-10.4	-10.83	28.91
-10.44	-10.61	29.25
-10.44	-10.36	29.56
-10.42	-10.08	29.83
-10.37	-9.78	30.07
-10.3	-9.46	30.26
-10.21	-9.13	30.4
-10.09	-8.79	30.5
-9.95	-8.45	30.55
-9.79	-8.11	30.55
-9.61	-7.79	30.51
-9.42	-7.48	30.42
-9.22	-7.18	30.3
-9.02	-6.91	30.13
-8.8	-6.66	29.94
-8.59	-6.44	29.71
-8.38	-6.24	29.46
-8.16	-6.07	29.19
-7.96	-5.92	28.9
-7.76	-5.81	28.59
-7.57	-5.72	28.27
-7.39	-5.65	27.95
-7.22	-5.61	27.62
-7.07	-5.59	27.29
-6.93	-5.6	26.95
-6.8	-5.63	26.62
-6.69	-5.67	26.3
-6.6	-5.74	25.98
-6.52	-5.83	25.67
-6.46	-5.93	25.37
-6.41	-6.05	25.09
-6.39	-6.18	24.81
-6.37	-6.33	24.55
-6.38	-6.49	24.31
-6.4	-6.67	24.08
-6.43	-6.86	23.88
-6.48	-7.06	23.69
-6.55	-7.28	23.53
-6.63	-7.5	23.39
-6.72	-7.74	23.28
-6.83	-7.98	23.19
-6.95	-8.23	23.13
-7.09	-8.49	23.1
-7.23	-8.76	23.1
-7.39	-9.03	23.14
-7.56	-9.3	23.2
-7.74	-9.56	23.31
-7.92	-9.83	23.44
-8.12	-10.09	23.61
-8.32	-10.34	23.82
-8.52	-10.58	24.06
-8.73	-10.8	24.34
-8.94	-11	24.65
-9.14	-11.17	24.99
-9.34	-11.32	25.36
-9.54	-11.44	25.75
-9.72	-11.52	26.17
-9.9	-11.57	26.59
-10.05	-11.57	27.03
-10.2	-11.53	27.48
-10.32	-11.44	27.92
-10.42	-11.32	28.35
-10.5	-11.15	28.76
-10.55	-10.93	29.15
-10.58	-10.69	29.51
-10.57	-10.4	29.84
-10.54	-10.09	30.12
-10.48	-9.76	30.36
-10.4	-9.4	30.54
-10.28	-9.04	30.68
-10.15	-8.67	30.77
-9.99	-8.31	30.8
-9.81	-7.95	30.79
-9.62	-7.6	30.72
-9.41	-7.28	30.61
-9.19	-6.97	30.46
-8.97	-6.69	30.27
-8.74	-6.43	30.04
-8.51	-6.2	29.79
-8.28	-6	29.51
-8.05	-5.83	29.21
-7.83	-5.69	28.89
-7.62	-5.58	28.56
-7.42	-5.49	28.22
-7.24	-5.43	27.87
-7.06	-5.4	27.52
-6.9	-5.39	27.17
-6.76	-5.41	26.82
-6.63	-5.44	26.47
-6.52	-5.5	26.13
-6.43	-5.58	25.8
-6.35	-5.67	25.47
-6.29	-5.78	25.16
-6.25	-5.91	24.86
-6.23	-6.06	24.57
-6.22	-6.22	24.3
-6.23	-6.39	24.05
-6.25	-6.58	23.82
-6.29	-6.78	23.6
-6.35	-7	23.41
-6.42	-7.23	23.24
-6.51	-7.47	23.1
-6.61	-7.71	22.98
-6.73	-7.97	22.9
-6.86	-8.24	22.84
-7.01	-8.52	22.81
-7.16	-8.8	22.81
-7.33	-9.08	22.85
-7.51	-9.37	22.93
-7.7	-9.66	23.04
-7.9	-9.94	23.19
-8.11	-10.22	23.37
-8.32	-10.49	23.6
-8.54	-10.74	23.86
-8.76	-10.98	24.16
-8.98	-11.19	24.5
-9.2	-11.38	24.86
-9.42	-11.54	25.26
-9.63	-11.66	25.69
-9.83	-11.75	26.14
-10.01	-11.79	26.6
-10.18	-11.79	27.08
-10.33	-11.75	27.56
-10.46	-11.65	28.03
-10.57	-11.51	28.5
-10.65	-11.32	28.94
-10.7	-11.08	29.36
-10.72	-10.8	29.75
-10.72	-10.49	30.09
-10.68	-10.15	30.39
-10.61	-9.78	30.64
-10.51	-9.39	30.83
-10.39	-9	30.97
-10.24	-8.6	31.05
-10.06	-8.21	31.07
-9.87	-7.82	31.04
-9.65	-7.45	30.96
-9.43	-7.1	30.83
-9.19	-6.78	30.66
-8.95	-6.48	30.44
-8.7	-6.21	30.19
-8.45	-5.97	29.91
-8.2	-5.77	29.61
-7.96	-5.59	29.28
-7.73	-5.45	28.94
-7.51	-5.34	28.58
-7.3	-5.26	28.22
-7.1	-5.2	27.85
-6.92	-5.17	27.47
-6.75	-5.17	27.1
-6.6	-5.19	26.73
-6.47	-5.23	26.36
-6.35	-5.3	26
-6.26	-5.38	25.65
-6.18	-5.49	25.3
-6.12	-5.61	24.98
-6.08	-5.74	24.66
-6.05	-5.9	24.36
-6.05	-6.07	24.07
-6.06	-6.25	23.81
-6.08	-6.45	23.56
-6.13	-6.66	23.34
-6.19	-6.89	23.13
-6.27	-7.13	22.96
-6.36	-7.38	22.8
-6.47	-7.64	22.68
-6.6	-7.91	22.58
-6.73	-8.19	22.52
-6.89	-8.49	22.49
-7.05	-8.78	22.49
-7.23	-9.09	22.53
-7.42	-9.39	22.6
-7.63	-9.7	22.72
-7.84	-10	22.87
-8.06	-10.3	23.07
-8.29	-10.59	23.3
-8.52	-10.87	23.58
-8.76	-11.13	23.89
-8.99	-11.36	24.25
-9.23	-11.57	24.64
-9.46	-11.75	25.07
-9.69	-11.89	25.53
-9.9	-11.99	26.01
-10.1	-12.04	26.51
-10.29	-12.05	27.03
-10.45	-12	27.55
-10.6	-11.9	28.06
-10.71	-11.75	28.57
-10.8	-11.54	29.06
-10.86	-11.29	29.51
-10.89	-10.99	29.93
-10.88	-10.65	30.31
-10.84	-10.28	30.63
-10.77	-9.88	30.9
-10.66	-9.46	31.11
-10.53	-9.03	31.26
-10.37	-8.6	31.34
-10.18	-8.17	31.37
-9.96	-7.75	31.33
-9.73	-7.35	31.24
-9.49	-6.97	31.1
-9.23	-6.62	30.91
-8.97	-6.3	30.68
-8.7	-6.02	30.41
-8.43	-5.76	30.1
-8.17	-5.55	29.77
-7.91	-5.36	29.42
-7.66	-5.21	29.05
-7.42	-5.1	28.67
-7.2	-5.01	28.28
-6.98	-4.96	27.89
-6.79	-4.93	27.49
-6.61	-4.93	27.09
-6.45	-4.95	26.7
-6.31	-4.99	26.31
-6.19	-5.06	25.92
-6.09	-5.15	25.55
-6	-5.26	25.19
-5.94	-5.38	24.84
-5.89	-5.52	24.5
-5.86	-5.68	24.18
-5.85	-5.86	23.88
-5.86	-6.05	23.6
-5.89	-6.25	23.33
-5.94	-6.47	23.09
-6	-6.71	22.87
-6.08	-6.95	22.68
-6.17	-7.21	22.51
-6.29	-7.49	22.37
-6.41	-7.77	22.26
-6.56	-8.07	22.18
-6.72	-8.37	22.13
-6.89	-8.69	22.12
-7.08	-9.01	22.15
-7.28	-9.34	22.22
-7.49	-9.66	22.32
-7.71	-9.99	22.47
-7.94	-10.32	22.67
-8.18	-10.63	22.9
-8.43	-10.94	23.19
-8.68	-11.22	23.51
-8.94	-11.49	23.88
-9.19	-11.73	24.29
-9.44	-11.93	24.74
-9.69	-12.1	25.22
-9.93	-12.23	25.74
-10.15	-12.31	26.28
-10.36	-12.33	26.83
-10.54	-12.3	27.4
-10.71	-12.21	27.96
-10.84	-12.06	28.52
-10.95	-11.86	29.05
-11.02	-11.6	29.56
-11.06	-11.28	30.03
-11.07	-10.92	30.45
-11.04	-10.52	30.82
-10.97	-10.09	31.13
-10.86	-9.64	31.37
-10.72	-9.17	31.55
-10.55	-8.7	31.66
-10.35	-8.23	31.7
-10.13	-7.77	31.67
-9.88	-7.33	31.58
-9.62	-6.92	31.44
-9.34	-6.53	31.24
-9.06	-6.18	30.99
-8.77	-5.87	30.71
-8.48	-5.59	30.39
-8.19	-5.35	30.04
-7.91	-5.15	29.66
-7.64	-4.98	29.27
-7.38	-4.85	28.87
-7.14	-4.76	28.45
-6.91	-4.69	28.03
-6.69	-4.66	27.6
-6.5	-4.65	27.18
-6.32	-4.67	26.76
-6.17	-4.72	26.35
-6.03	-4.78	25.94
-5.92	-4.87	25.54
-5.82	-4.97	25.15
-5.75	-5.1	24.78
-5.69	-5.24	24.42
-5.66	-5.4	24.07
-5.64	-5.58	23.75
-5.65	-5.77	23.44
-5.67	-5.98	23.15
-5.71	-6.2	22.88
-5.77	-6.44	22.64
-5.84	-6.69	22.42
-5.94	-6.96	22.22
-6.05	-7.24	22.06
-6.17	-7.53	21.92
-6.32	-7.84	21.82
-6.48	-8.16	21.75
-6.65	-8.48	21.72
-6.84	-8.82	21.72
-7.05	-9.17	21.77
-7.27	-9.52	21.85
-7.5	-9.87	21.98
-7.74	-10.22	22.16
-7.99	-10.57	22.38
-8.25	-10.9	22.66
-8.52	-11.23	22.98
-8.79	-11.53	23.34
-9.07	-11.81	23.76
-9.34	-12.06	24.22
-9.61	-12.28	24.72
-9.87	-12.45	25.26
-10.13	-12.57	25.83
-10.36	-12.63	26.42
-10.58	-12.64	27.04
-10.77	-12.58	27.65
-10.94	-12.46	28.27
-11.08	-12.28	28.87
-11.18	-12.03	29.44
-11.24	-11.71	29.98
-11.27	-11.35	30.48
-11.26	-10.93	30.91
-11.21	-10.48	31.29
-11.11	-9.99	31.59
-10.98	-9.48	31.82
-10.81	-8.96	31.98
-10.61	-8.44	32.06
-10.38	-7.94	32.06
-10.13	-7.45	31.99
-9.85	-6.98	31.86
-9.55	-6.55	31.67
-9.25	-6.15	31.43
-8.94	-5.79	31.14
-8.62	-5.47	30.8
-8.31	-5.2	30.44
-8	-4.96	30.05
-7.7	-4.77	29.63
-7.41	-4.62	29.2
-7.14	-4.5	28.76
-6.89	-4.42	28.31
-6.65	-4.37	27.86
-6.43	-4.35	27.41
-6.23	-4.36	26.96
-6.06	-4.39	26.51
-5.9	-4.45	26.08
-5.77	-4.53	25.65
-5.65	-4.63	25.23
-5.56	-4.75	24.83
-5.49	-4.89	24.44
-5.44	-5.04	24.06
-5.41	-5.21	23.7
-5.4	-5.4	23.36
-5.41	-5.61	23.04
-5.44	-5.83	22.74
-5.49	-6.06	22.46
-5.55	-6.31	22.21
-5.64	-6.58	21.98
-5.74	-6.86	21.78
-5.86	-7.16	21.61
-6	-7.47	21.46
-6.16	-7.79	21.36
-6.33	-8.13	21.29
-6.52	-8.48	21.25
-6.72	-8.84	21.26
-6.94	-9.21	21.31
-7.17	-9.58	21.4
-7.42	-9.96	21.54
-7.68	-10.34	21.73
-7.95	-10.72	21.97
-8.23	-11.08	22.26
-8.52	-11.44	22.61
-8.81	-11.77	23.01
-9.11	-12.08	23.46
-9.41	-12.36	23.95
-9.7	-12.59	24.5
-9.98	-12.78	25.09
-10.26	-12.91	25.71
-10.51	-12.99	26.36
-10.75	-13	27.03
-10.96	-12.94	27.71
-11.14	-12.8	28.39
-11.29	-12.59	29.05
-11.4	-12.31	29.68
-11.47	-11.97	30.27
-11.5	-11.56	30.81
-11.48	-11.09	31.28
-11.42	-10.58	31.68
-11.32	-10.04	32.01
-11.17	-9.48	32.25
-10.98	-8.91	32.4
-10.76	-8.34	32.48
-10.5	-7.78	32.47
-10.21	-7.25	32.38
-9.91	-6.74	32.22
-9.58	-6.28	32
-9.25	-5.85	31.72
-8.91	-5.47	31.39
-8.56	-5.14	31.03
-8.22	-4.85	30.62
-7.89	-4.61	30.19
-7.57	-4.41	29.74
-7.26	-4.26	29.28
-6.97	-4.14	28.8
-6.7	-4.06	28.32
-6.44	-4.02	27.83
-6.21	-4	27.35
-6	-4.02	26.87
-5.81	-4.06	26.4
-5.65	-4.12	25.94
-5.51	-4.21	25.48
-5.39	-4.31	25.04
-5.29	-4.44	24.61
-5.22	-4.58	24.2
-5.17	-4.74	23.8
-5.13	-4.92	23.42
-5.12	-5.12	23.06
-5.13	-5.33	22.72
-5.16	-5.55	22.39
-5.21	-5.79	22.1
-5.28	-6.05	21.82
-5.36	-6.32	21.57
-5.47	-6.61	21.35
-5.59	-6.92	21.16
-5.73	-7.24	21
-5.89	-7.58	20.87
-6.07	-7.93	20.78
-6.27	-8.3	20.72
-6.48	-8.68	20.71
-6.71	-9.07	20.74
-6.95	-9.47	20.82
-7.21	-9.87	20.95
-7.48	-10.28	21.13
-7.77	-10.69	21.36
-8.07	-11.1	21.65
-8.37	-11.49	22
-8.69	-11.87	22.4
-9.01	-12.23	22.87
-9.33	-12.55	23.39
-9.65	-12.83	23.96
-9.97	-13.07	24.59
-10.27	-13.25	25.25
-10.56	-13.37	25.96
-10.83	-13.41	26.69
-11.08	-13.38	27.44
-11.29	-13.27	28.19
-11.47	-13.07	28.92
-11.61	-12.8	29.64
-11.71	-12.44	30.31
-11.76	-12.01	30.93
-11.76	-11.51	31.48
-11.71	-10.96	31.95
-11.61	-10.37	32.34
-11.46	-9.75	32.64
-11.27	-9.12	32.84
-11.03	-8.49	32.94
-10.76	-7.86	32.95
-10.46	-7.27	32.88
-10.12	-6.7	32.72
-9.77	-6.18	32.49
-9.41	-5.7	32.2
-9.03	-5.28	31.85
-8.66	-4.9	31.46
-8.28	-4.58	31.02
-7.92	-4.31	30.56
-7.56	-4.09	30.08
-7.22	-3.91	29.58
-6.9	-3.78	29.07
-6.6	-3.69	28.55
-6.32	-3.63	28.03
-6.06	-3.61	27.52
-5.83	-3.62	27
-5.62	-3.65	26.5
-5.44	-3.71	26
-5.28	-3.79	25.52
-5.14	-3.9	25.04
-5.03	-4.02	24.58
-4.94	-4.16	24.14
-4.87	-4.32	23.71
-4.83	-4.49	23.29
-4.8	-4.68	22.9
-4.8	-4.89	22.52
-4.82	-5.11	22.17
-4.86	-5.35	21.83
-4.92	-5.6	21.52
-5	-5.87	21.24
-5.09	-6.16	20.98
-5.21	-6.47	20.75
-5.35	-6.79	20.55
-5.5	-7.13	20.38
-5.67	-7.48	20.24
-5.86	-7.86	20.15
-6.07	-8.25	20.09
-6.3	-8.65	20.08
-6.54	-9.07	20.11
-6.8	-9.5	20.19
-7.08	-9.94	20.33
-7.38	-10.39	20.52
-7.68	-10.84	20.77
-8.01	-11.28	21.08
-8.34	-11.72	21.45
-8.68	-12.14	21.89
-9.03	-12.53	22.39
-9.38	-12.9	22.96
-9.73	-13.22	23.58
-10.08	-13.49	24.27
-10.41	-13.7	25.01
-10.73	-13.84	25.78
-11.03	-13.89	26.6
-11.3	-13.87	27.43
-11.54	-13.74	28.26
-11.74	-13.53	29.09
-11.9	-13.22	29.88
-12	-12.82	30.63
-12.06	-12.33	31.32
-12.06	-11.78	31.93
-12	-11.15	32.45
-11.89	-10.49	32.88
-11.72	-9.79	33.19
-11.5	-9.08	33.4
-11.24	-8.37	33.5
-10.93	-7.68	33.5
-10.59	-7.02	33.4
-10.22	-6.4	33.21
-9.83	-5.83	32.94
-9.42	-5.31	32.6
-9.01	-4.86	32.2
-8.6	-4.46	31.76
-8.18	-4.12	31.28
-7.78	-3.84	30.77
-7.4	-3.61	30.24
-7.03	-3.44	29.69
-6.68	-3.3	29.14
-6.35	-3.22	28.58
-6.05	-3.16	28.03
-5.78	-3.15	27.47
-5.53	-3.16	26.92
-5.3	-3.2	26.39
-5.11	-3.27	25.86
-4.94	-3.35	25.34
-4.79	-3.46	24.84
-4.67	-3.59	24.35
-4.57	-3.73	23.87
-4.5	-3.89	23.42
-4.45	-4.07	22.98
-4.42	-4.26	22.55
-4.42	-4.46	22.15
-4.43	-4.68	21.77
-4.47	-4.92	21.41
-4.52	-5.18	21.07
-4.6	-5.45	20.75
-4.69	-5.73	20.46
-4.81	-6.04	20.2
-4.94	-6.36	19.96
-5.09	-6.71	19.76
-5.26	-7.07	19.59
-5.45	-7.45	19.46
-5.66	-7.85	19.37
-5.89	-8.27	19.32
-6.14	-8.71	19.31
-6.4	-9.16	19.36
-6.69	-9.63	19.46
-6.99	-10.11	19.61
-7.31	-10.6	19.82
-7.65	-11.09	20.1
-8	-11.58	20.45
-8.36	-12.07	20.87
-8.74	-12.53	21.36
-9.12	-12.97	21.92
-9.51	-13.38	22.55
-9.89	-13.74	23.26
-10.27	-14.04	24.03
-10.64	-14.27	24.86
-11	-14.42	25.74
-11.33	-14.47	26.65
-11.62	-14.43	27.59
-11.89	-14.28	28.53
-12.1	-14.02	29.45
-12.27	-13.65	30.34
-12.38	-13.17	31.18
-12.42	-12.6	31.94
-12.41	-11.95	32.6
-12.33	-11.23	33.16
-12.19	-10.46	33.6
-11.99	-9.66	33.92
-11.73	-8.85	34.11
-11.41	-8.06	34.17
-11.06	-7.29	34.12
-10.66	-6.56	33.97
-10.24	-5.89	33.72
-9.79	-5.27	33.38
-9.34	-4.73	32.97
-8.88	-4.25	32.51
-8.42	-3.84	32
-7.96	-3.5	31.45
-7.52	-3.22	30.88
-7.1	-3	30.29
-6.7	-2.83	29.69
-6.33	-2.72	29.09
-5.98	-2.64	28.49
-5.66	-2.6	27.89
-5.37	-2.6	27.3
-5.11	-2.62	26.71
-4.87	-2.68	26.14
-4.67	-2.75	25.58
-4.49	-2.85	25.03
-4.34	-2.96	24.5
-4.21	-3.09	23.98
-4.11	-3.24	23.48
-4.04	-3.4	23
-3.99	-3.57	22.53
-3.96	-3.76	22.08
-3.95	-3.97	21.65
-3.96	-4.18	21.24
-3.99	-4.42	20.85
-4.04	-4.67	20.48
-4.12	-4.93	20.14
-4.21	-5.22	19.81
-4.32	-5.52	19.52
-4.45	-5.84	19.25
-4.6	-6.18	19.01
-4.76	-6.54	18.8
-4.95	-6.93	18.63
-5.16	-7.33	18.5
-5.39	-7.76	18.4
-5.63	-8.21	18.35
-5.9	-8.68	18.35
-6.19	-9.17	18.4
-6.5	-9.69	18.51
-6.83	-10.21	18.67
-7.18	-10.75	18.91
-7.54	-11.3	19.21
-7.93	-11.85	19.59
-8.33	-12.4	20.05
-8.74	-12.92	20.58
-9.16	-13.43	21.21
-9.59	-13.9	21.91
-10.02	-14.31	22.7
-10.45	-14.67	23.57
-10.86	-14.94	24.51
-11.26	-15.12	25.51
-11.63	-15.2	26.55
-11.97	-15.15	27.62
-12.27	-14.98	28.7
-12.51	-14.68	29.76
-12.7	-14.25	30.77
-12.82	-13.69	31.73
-12.87	-13.03	32.59
-12.85	-12.26	33.33
-12.75	-11.42	33.95
-12.58	-10.52	34.43
-12.34	-9.6	34.76
-12.04	-8.67	34.95
-11.67	-7.76	34.99
-11.26	-6.89	34.9
-10.8	-6.07	34.68
-10.31	-5.33	34.36
-9.81	-4.65	33.95
-9.29	-4.07	33.47
-8.76	-3.56	32.93
-8.25	-3.13	32.34
-7.74	-2.78	31.72
-7.26	-2.49	31.08
-6.79	-2.28	30.43
-6.35	-2.12	29.77
-5.95	-2.01	29.11
-5.57	-1.94	28.46
-5.22	-1.92	27.81
-4.91	-1.92	27.18
-4.62	-1.96	26.55
-4.37	-2.02	25.94
-4.15	-2.09	25.35
-3.96	-2.19	24.76
-3.8	-2.31	24.2
-3.66	-2.43	23.65
-3.55	-2.58	23.12
-3.47	-2.73	22.6
-3.4	-2.9	22.1
-3.36	-3.07	21.62
-3.35	-3.26	21.15
-3.35	-3.47	20.71
-3.37	-3.68	20.28
-3.41	-3.91	19.88
-3.47	-4.16	19.49
-3.55	-4.42	19.12
-3.64	-4.7	18.78
-3.76	-5	18.47
-3.89	-5.32	18.18
-4.04	-5.66	17.91
-4.22	-6.02	17.68
-4.41	-6.41	17.48
-4.62	-6.82	17.31
-4.85	-7.26	17.19
-5.1	-7.72	17.1
-5.37	-8.22	17.06
-5.67	-8.74	17.08
-5.99	-9.28	17.14
-6.33	-9.85	17.27
-6.69	-10.44	17.47
-7.08	-11.05	17.74
-7.48	-11.67	18.09
-7.91	-12.29	18.52
-8.36	-12.92	19.05
-8.82	-13.53	19.67
-9.3	-14.11	20.39
-9.78	-14.66	21.21
-10.27	-15.14	22.13
-10.76	-15.56	23.14
-11.23	-15.87	24.23
-11.68	-16.08	25.4
-12.11	-16.15	26.63
-12.49	-16.08	27.89
-12.82	-15.86	29.15
-13.09	-15.47	30.39
-13.29	-14.92	31.57
-13.42	-14.23	32.66
-13.45	-13.4	33.63
-13.4	-12.45	34.46
-13.26	-11.42	35.13
-13.04	-10.34	35.62
-12.73	-9.24	35.93
-12.34	-8.15	36.06
-11.89	-7.1	36.02
-11.39	-6.11	35.83
-10.84	-5.2	35.51
-10.26	-4.38	35.07
-9.67	-3.66	34.54
-9.07	-3.04	33.94
-8.47	-2.52	33.29
-7.88	-2.09	32.6
-7.31	-1.75	31.88
-6.77	-1.49	31.16
-6.26	-1.29	30.43
-5.78	-1.16	29.7
-5.33	-1.07	28.98
-4.92	-1.03	28.27
-4.55	-1.02	27.57
-4.22	-1.04	26.89
-3.92	-1.09	26.23
-3.65	-1.16	25.58
-3.42	-1.25	24.95
-3.22	-1.34	24.33
-3.04	-1.45	23.74
-2.9	-1.57	23.15
-2.78	-1.7	22.59
-2.68	-1.84	22.04
-2.61	-1.99	21.51
-2.56	-2.14	21
-2.53	-2.3	20.5
-2.51	-2.47	20.02
-2.52	-2.65	19.56
-2.54	-2.84	19.11
-2.58	-3.05	18.69
-2.63	-3.26	18.27
-2.7	-3.49	17.88
-2.79	-3.74	17.51
-2.89	-4.01	17.16
-3.01	-4.29	16.83
-3.15	-4.59	16.52
-3.3	-4.92	16.24
-3.47	-5.27	15.98
-3.66	-5.65	15.75
-3.87	-6.06	15.55
-4.1	-6.49	15.39
-4.35	-6.96	15.27
-4.62	-7.46	15.18
-4.92	-8	15.15
-5.24	-8.57	15.17
-5.58	-9.17	15.24
-5.96	-9.81	15.38
-6.36	-10.48	15.59
-6.78	-11.18	15.88
-7.23	-11.9	16.26
-7.71	-12.63	16.74
-8.22	-13.38	17.32
-8.74	-14.12	18.02
-9.29	-14.84	18.83
-9.85	-15.52	19.77
-10.42	-16.14	20.83
-10.99	-16.68	22.02
-11.56	-17.11	23.32
-12.1	-17.41	24.73
-12.61	-17.55	26.21
-13.08	-17.5	27.74
-13.49	-17.26	29.3
-13.83	-16.81	30.82
-14.08	-16.14	32.29
-14.24	-15.28	33.64
-14.29	-14.24	34.83
-14.23	-13.06	35.84
-14.06	-11.76	36.63
-13.77	-10.41	37.19
-13.39	-9.04	37.51
-12.91	-7.7	37.61
-12.35	-6.42	37.5
-11.73	-5.23	37.21
-11.06	-4.16	36.75
-10.35	-3.21	36.18
-9.63	-2.4	35.5
-8.91	-1.72	34.75
-8.2	-1.16	33.96
-7.51	-0.72	33.14
-6.84	-0.37	32.3
-6.21	-0.12	31.47
-5.62	0.07	30.64
-5.08	0.18	29.83
-4.57	0.25	29.03
-4.11	0.28	28.26
-3.69	0.27	27.5
-3.32	0.24	26.77
-2.98	0.19	26.06
-2.68	0.12	25.37
-2.42	0.04	24.7
-2.19	-0.04	24.05
-1.99	-0.13	23.42
-1.82	-0.22	22.81
-1.67	-0.31	22.21
-1.54	-0.41	21.63
-1.44	-0.5	21.07
-1.36	-0.6	20.52
-1.29	-0.69	19.99
-1.24	-0.79	19.47
-1.2	-0.89	18.97
-1.17	-0.99	18.48
-1.16	-1.09	18.01
-1.16	-1.2	17.55
-1.17	-1.31	17.1
-1.19	-1.43	16.67
-1.22	-1.55	16.25
-1.25	-1.68	15.84
-1.3	-1.82	15.44
-1.36	-1.97	15.06
-1.42	-2.13	14.69
-1.5	-2.31	14.34
-1.59	-2.5	14
-1.68	-2.7	13.67
-1.79	-2.93	13.36
-1.91	-3.17	13.06
-2.04	-3.44	12.79
-2.19	-3.72	12.52
-2.35	-4.04	12.28
-2.53	-4.38	12.06
-2.72	-4.76	11.86
-2.94	-5.17	11.69
-3.17	-5.61	11.54
-3.43	-6.1	11.43
-3.71	-6.63	11.35
-4.01	-7.2	11.32
-4.34	-7.82	11.33
-4.71	-8.5	11.39
-5.1	-9.22	11.52
-5.53	-9.99	11.72
-6	-10.82	12.01
-6.5	-11.69	12.38
-7.03	-12.61	12.87
-7.61	-13.57	13.48
-8.23	-14.55	14.22
-8.87	-15.54	15.12
-9.56	-16.51	16.18
-10.26	-17.46	17.41
-10.99	-18.33	18.83
-11.73	-19.09	20.44
-12.46	-19.7	22.22
-13.17	-20.12	24.15
-13.84	-20.3	26.22
-14.45	-20.2	28.36
-14.98	-19.78	30.52
-15.41	-19.04	32.63
-15.7	-17.98	34.62
-15.86	-16.62	36.41
-15.85	-15	37.93
-15.69	-13.19	39.13
-15.36	-11.27	39.98
-14.87	-9.32	40.46
-14.25	-7.4	40.6
-13.51	-5.6	40.42
-12.68	-3.95	39.97
-11.77	-2.49	39.31
-10.83	-1.24	38.48
-9.86	-0.2	37.54
-8.9	0.65	36.53
-7.96	1.32	35.48
-7.05	1.82	34.43
-6.19	2.19	33.4
-5.38	2.45	32.38
-4.62	2.62	31.41
-3.93	2.72	30.47
-3.29	2.77	29.57
-2.71	2.78	28.71
-2.19	2.76	27.89
-1.72	2.72	27.1
-1.3	2.67	26.35
-0.93	2.62	25.62
-0.59	2.58	24.93
-0.29	2.54	24.26
-0.02	2.51	23.62
0.22	2.49	23
0.43	2.48	22.4
0.63	2.48	21.83
0.8	2.51	21.27
0.97	2.54	20.73
1.12	2.6	20.21
1.26	2.66	19.71
1.4	2.75	19.23
1.53	2.86	18.76
1.67	2.98	18.32
1.8	3.12	17.89
1.93	3.28	17.47
2.07	3.46	17.08
2.21	3.66	16.71
2.36	3.89	16.35
2.52	4.13	16.02
2.68	4.41	15.71
2.86	4.71	15.42
3.05	5.03	15.15
3.26	5.39	14.92
3.48	5.78	14.71
3.72	6.2	14.54
3.98	6.66	14.4
4.25	7.15	14.3
4.56	7.68	14.24
4.88	8.25	14.24
5.23	8.86	14.29
5.61	9.5	14.41
6.01	10.19	14.59
6.44	10.91	14.86
6.9	11.66	15.21
7.39	12.44	15.66
7.91	13.24	16.22
8.46	14.04	16.89
9.03	14.83	17.69
9.62	15.6	18.63
10.22	16.31	19.7
10.83	16.96	20.91
11.44	17.5	22.26
12.04	17.91	23.72
12.61	18.16	25.3
13.14	18.22	26.95
13.62	18.07	28.64
14.03	17.68	30.33
14.35	17.06	31.96
14.57	16.21	33.5
14.67	15.14	34.88
14.66	13.9	36.07
14.52	12.52	37.02
14.26	11.04	37.72
13.88	9.54	38.16
13.39	8.05	38.34
12.82	6.62	38.28
12.16	5.29	38.01
11.45	4.09	37.55
10.7	3.03	36.95
9.92	2.11	36.24
9.14	1.35	35.45
8.37	0.72	34.6
7.61	0.23	33.73
6.89	-0.16	32.84
6.21	-0.44	31.96
5.56	-0.65	31.09
4.97	-0.78	30.23
4.41	-0.86	29.4
3.91	-0.89	28.59
3.45	-0.89	27.8
3.04	-0.86	27.04
2.67	-0.82	26.31
2.34	-0.76	25.6
2.05	-0.69	24.91
1.79	-0.62	24.24
1.57	-0.54	23.59
1.37	-0.47	22.96
1.2	-0.4	22.36
1.05	-0.32	21.76
0.92	-0.26	21.19
0.81	-0.19	20.63
0.72	-0.13	20.08
0.64	-0.08	19.55
0.58	-0.02	19.04
0.52	0.03	18.54
0.48	0.07	18.05
0.44	0.12	17.58
0.41	0.16	17.11
0.39	0.21	16.67
0.38	0.25	16.23
0.37	0.29	15.8
0.36	0.33	15.39
0.36	0.38	14.98
0.36	0.42	14.59
0.37	0.46	14.21
0.38	0.51	13.84
0.4	0.56	13.47
0.42	0.62	13.12
0.44	0.67	12.78
0.46	0.74	12.45
0.49	0.8	12.12
0.53	0.88	11.81
0.56	0.96	11.5
0.6	1.04	11.2
0.65	1.14	10.92
0.7	1.24	10.64
0.76	1.36	10.37
0.82	1.49	10.11
0.89	1.62	9.85
0.97	1.78	9.61
1.05	1.95	9.37
1.15	2.13	9.15
1.25	2.34	8.94
1.37	2.56	8.73
1.49	2.81	8.54
1.63	3.09	8.36
1.78	3.39	8.2
1.95	3.73	8.05
2.14	4.1	7.91
2.34	4.51	7.8
2.57	4.96	7.71
2.82	5.45	7.64
3.1	6	7.61
3.4	6.6	7.61
3.74	7.25	7.66
4.11	7.97	7.75
4.51	8.76	7.9
4.96	9.61	8.12
5.44	10.54	8.43
5.98	11.53	8.83
6.56	12.6	9.34
7.19	13.73	9.99
7.86	14.91	10.79
8.59	16.13	11.76
9.37	17.37	12.94
10.19	18.59	14.34
11.05	19.77	15.97
11.93	20.84	17.85
12.82	21.75	19.99
13.71	22.44	22.36
14.56	22.83	24.93
15.35	22.85	27.65
16.05	22.46	30.44
16.62	21.61	33.2
17.04	20.3	35.82
17.27	18.56	38.17
17.29	16.44	40.16
17.1	14.06	41.69
16.68	11.52	42.73
16.07	8.95	43.26
15.27	6.47	43.32
14.32	4.17	42.95
13.25	2.12	42.25
12.11	0.36	41.29
10.92	-1.1	40.16
9.71	-2.28	38.93
8.53	-3.19	37.66
7.38	-3.87	36.39
6.28	-4.36	35.16
5.25	-4.7	33.97
4.29	-4.91	32.85
3.41	-5.02	31.8
2.61	-5.07	30.81
1.87	-5.08	29.89
1.21	-5.05	29.03
0.62	-5	28.22
0.09	-4.95	27.46
-0.39	-4.91	26.74
-0.82	-4.87	26.07
-1.2	-4.84	25.43
-1.55	-4.83	24.83
-1.86	-4.84	24.26
-2.15	-4.88	23.71
-2.41	-4.93	23.2
-2.65	-5.01	22.71
-2.88	-5.11	22.25
-3.1	-5.24	21.82
-3.31	-5.39	21.42
-3.52	-5.57	21.04
-3.72	-5.77	20.69
-3.93	-5.99	20.36
-4.13	-6.25	20.07
-4.35	-6.53	19.81
-4.57	-6.83	19.58
-4.8	-7.16	19.39
-5.04	-7.51	19.24
-5.3	-7.89	19.12
-5.56	-8.29	19.05
-5.84	-8.72	19.03
-6.14	-9.17	19.06
-6.45	-9.63	19.14
-6.77	-10.12	19.28
-7.12	-10.61	19.48
-7.47	-11.11	19.75
-7.84	-11.62	20.09
-8.23	-12.12	20.51
-8.62	-12.61	20.99
-9.02	-13.07	21.56
-9.43	-13.5	22.2
-9.84	-13.89	22.92
-10.24	-14.22	23.71
-10.63	-14.48	24.57
-11.01	-14.66	25.48
-11.36	-14.74	26.43
-11.68	-14.72	27.41
-11.96	-14.58	28.4
-12.2	-14.33	29.38
-12.39	-13.96	30.32
-12.51	-13.48	31.21
-12.58	-12.89	32.02
-12.58	-12.21	32.74
-12.5	-11.46	33.34
-12.37	-10.65	33.82
-12.16	-9.81	34.17
-11.9	-8.96	34.39
-11.58	-8.12	34.47
-11.21	-7.31	34.43
-10.8	-6.54	34.28
-10.36	-5.82	34.02
-9.9	-5.17	33.67
-9.42	-4.6	33.25
-8.93	-4.09	32.77
-8.45	-3.66	32.24
-7.98	-3.3	31.67
-7.52	-3.01	31.08
-7.08	-2.78	30.47
-6.66	-2.6	29.85
-6.27	-2.48	29.23
-5.9	-2.4	28.61
-5.57	-2.35	27.99
-5.26	-2.35	27.38
-4.98	-2.37	26.77
-4.74	-2.42	26.18
-4.52	-2.49	25.61
-4.33	-2.59	25.04
-4.17	-2.7	24.5
-4.04	-2.83	23.96
-3.93	-2.97	23.45
-3.84	-3.12	22.95
-3.78	-3.29	22.46
-3.75	-3.48	22
-3.73	-3.67	21.55
-3.73	-3.88	21.12
-3.76	-4.11	20.71
-3.8	-4.35	20.33
-3.87	-4.61	19.96
-3.95	-4.88	19.62
-4.05	-5.17	19.3
-4.18	-5.48	19.01
-4.32	-5.81	18.75
-4.48	-6.17	18.51
-4.65	-6.54	18.31
-4.85	-6.94	18.15
-5.07	-7.36	18.02
-5.31	-7.8	17.93
-5.57	-8.27	17.89
-5.85	-8.76	17.9
-6.15	-9.28	17.96
-6.48	-9.81	18.09
-6.82	-10.36	18.27
-7.18	-10.93	18.53
-7.57	-11.5	18.86
-7.97	-12.08	19.26
-8.39	-12.65	19.76
-8.82	-13.21	20.33
-9.27	-13.74	21
-9.71	-14.22	21.76
-10.17	-14.66	22.6
-10.61	-15.02	23.53
-11.05	-15.3	24.53
-11.46	-15.48	25.6
-11.85	-15.54	26.71
-12.2	-15.47	27.85
-12.5	-15.26	28.99
-12.75	-14.92	30.11
-12.93	-14.43	31.18
-13.04	-13.81	32.17
-13.08	-13.07	33.06
-13.04	-12.23	33.82
-12.92	-11.32	34.44
-12.72	-10.35	34.9
-12.45	-9.36	35.21
-12.11	-8.38	35.36
-11.71	-7.42	35.36
-11.25	-6.51	35.21
-10.76	-5.67	34.95
-10.24	-4.91	34.58
-9.7	-4.23	34.12
-9.15	-3.64	33.58
-8.6	-3.13	33
-8.06	-2.71	32.37
-7.53	-2.37	31.71
-7.03	-2.11	31.04
-6.55	-1.9	30.35
-6.1	-1.76	29.67
-5.68	-1.66	28.99
-5.3	-1.61	28.31
-4.94	-1.59	27.65
-4.63	-1.61	27
-4.34	-1.65	26.36
-4.09	-1.72	25.73
-3.87	-1.8	25.13
-3.68	-1.9	24.53
-3.51	-2.02	23.96
-3.38	-2.15	23.4
-3.27	-2.29	22.86
-3.18	-2.44	22.33
-3.12	-2.6	21.82
-3.08	-2.77	21.33
-3.06	-2.95	20.85
-3.06	-3.15	20.4
-3.07	-3.36	19.96
-3.11	-3.58	19.54
-3.17	-3.81	19.14
-3.24	-4.06	18.76
-3.33	-4.33	18.4
-3.44	-4.62	18.07
-3.57	-4.92	17.76
-3.71	-5.25	17.47
-3.87	-5.6	17.21
-4.06	-5.97	16.99
-4.26	-6.37	16.79
-4.48	-6.8	16.64
-4.72	-7.25	16.52
-4.99	-7.74	16.44
-5.27	-8.25	16.41
-5.58	-8.8	16.44
-5.92	-9.37	16.52
-6.27	-9.97	16.67
-6.65	-10.59	16.88
-7.06	-11.23	17.18
-7.49	-11.89	17.56
-7.94	-12.56	18.02
-8.41	-13.22	18.59
-8.9	-13.87	19.26
-9.4	-14.49	20.03
-9.92	-15.07	20.92
-10.43	-15.59	21.91
-10.94	-16.03	23
-11.45	-16.36	24.18
-11.92	-16.56	25.45
-12.37	-16.63	26.77
-12.77	-16.53	28.12
-13.12	-16.26	29.48
-13.4	-15.82	30.81
-13.6	-15.2	32.06
-13.71	-14.41	33.22
-13.74	-13.49	34.24
-13.66	-12.44	35.09
-13.49	-11.31	35.76
-13.23	-10.13	36.23
-12.88	-8.94	36.51
-12.45	-7.77	36.59
-11.95	-6.66	36.5
-11.39	-5.62	36.24
-10.8	-4.67	35.85
-10.17	-3.83	35.35
-9.53	-3.1	34.75
-8.89	-2.48	34.09
-8.25	-1.97	33.38
-7.63	-1.55	32.64
-7.04	-1.22	31.88
-6.47	-0.98	31.12
-5.94	-0.8	30.35
-5.45	-0.68	29.59
-4.99	-0.61	28.85
-4.57	-0.58	28.12
-4.19	-0.58	27.4
-3.85	-0.61	26.7
-3.54	-0.67	26.03
-3.27	-0.74	25.36
-3.04	-0.82	24.72
-2.83	-0.92	24.1
-2.65	-1.03	23.49
-2.5	-1.14	22.9
-2.38	-1.26	22.32
-2.28	-1.38	21.77
-2.2	-1.52	21.23
-2.14	-1.65	20.7
-2.1	-1.8	20.19
-2.08	-1.94	19.7
-2.07	-2.1	19.22
-2.09	-2.27	18.76
-2.11	-2.44	18.32
-2.15	-2.63	17.89
-2.21	-2.83	17.48
-2.28	-3.04	17.08
-2.36	-3.26	16.7
-2.46	-3.5	16.34
-2.57	-3.76	16
-2.7	-4.05	15.68
-2.84	-4.35	15.39
-3	-4.68	15.11
-3.17	-5.03	14.86
-3.37	-5.41	14.64
-3.58	-5.82	14.45
-3.82	-6.27	14.29
-4.07	-6.74	14.16
-4.35	-7.26	14.08
-4.65	-7.81	14.05
-4.98	-8.4	14.06
-5.34	-9.03	14.14
-5.72	-9.7	14.27
-6.13	-10.41	14.49
-6.58	-11.15	14.78
-7.05	-11.92	15.17
-7.55	-12.72	15.66
-8.08	-13.53	16.26
-8.64	-14.34	16.98
-9.22	-15.14	17.83
-9.82	-15.9	18.82
-10.43	-16.62	19.95
-11.05	-17.24	21.22
-11.67	-17.76	22.63
-12.27	-18.13	24.16
-12.84	-18.33	25.78
-13.36	-18.32	27.47
-13.82	-18.1	29.2
-14.21	-17.63	30.9
-14.5	-16.92	32.54
-14.69	-15.98	34.06
-14.76	-14.83	35.4
-14.7	-13.51	36.53
-14.52	-12.07	37.42
-14.21	-10.55	38.04
-13.79	-9.02	38.39
-13.26	-7.52	38.49
-12.65	-6.1	38.34
-11.96	-4.79	37.99
-11.22	-3.62	37.48
-10.45	-2.6	36.82
-9.66	-1.73	36.07
-8.87	-1	35.24
-8.09	-0.42	34.37
-7.33	0.04	33.48
-6.62	0.39	32.58
-5.94	0.65	31.69
-5.3	0.82	30.82
-4.71	0.93	29.97
-4.17	0.99	29.13
-3.68	1.01	28.33
-3.23	1	27.55
-2.83	0.96	26.79
-2.47	0.91	26.07
-2.15	0.85	25.36
-1.87	0.78	24.68
-1.62	0.71	24.01
-1.4	0.64	23.37
-1.21	0.57	22.75
-1.05	0.5	22.14
-0.9	0.44	21.56
-0.78	0.38	20.99
-0.67	0.32	20.43
-0.58	0.27	19.89
-0.5	0.22	19.37
-0.43	0.18	18.86
-0.38	0.14	18.36
-0.33	0.1	17.88
-0.29	0.07	17.41
-0.26	0.04	16.95
-0.23	0.01	16.5
-0.21	-0.01	16.07
-0.19	-0.04	15.64
-0.18	-0.06	15.23
-0.17	-0.08	14.83
-0.16	-0.1	14.44
-0.16	-0.12	14.06
-0.15	-0.14	13.69
-0.15	-0.16	13.33
-0.16	-0.18	12.98
-0.16	-0.21	12.64
-0.16	-0.23	12.31
-0.17	-0.25	11.98
-0.18	-0.28	11.67
-0.19	-0.31	11.36
-0.2	-0.34	11.06
-0.22	-0.37	10.77
-0.23	-0.4	10.49
-0.25	-0.44	10.22
-0.27	-0.49	9.95
-0.29	-0.53	9.69
-0.32	-0.58	9.44
-0.35	-0.64	9.19
-0.38	-0.7	8.95
-0.41	-0.77	8.72
-0.45	-0.85	8.49
-0.49	-0.93	8.27
-0.54	-1.02	8.06
-0.59	-1.12	7.85
-0.64	-1.24	7.65
-0.71	-1.36	7.46
-0.78	-1.5	7.27
-0.85	-1.65	7.1
-0.94	-1.82	6.92
-1.03	-2.01	6.76
-1.13	-2.22	6.61
-1.25	-2.45	6.46
-1.37	-2.71	6.32
-1.52	-3	6.2
-1.67	-3.31	6.08
-1.84	-3.66	5.98
-2.04	-4.05	5.9
-2.25	-4.48	5.84
-2.48	-4.96	5.79
-2.75	-5.49	5.77
-3.03	-6.07	5.79
-3.35	-6.72	5.84
-3.71	-7.43	5.93
-4.1	-8.21	6.07
-4.53	-9.06	6.28
-5.01	-10	6.57
-5.53	-11.01	6.94
-6.1	-12.1	7.42
-6.73	-13.28	8.03
-7.41	-14.53	8.79
-8.15	-15.83	9.72
-8.95	-17.18	10.86
-9.8	-18.55	12.23
-10.7	-19.89	13.85
-11.63	-21.16	15.75
-12.6	-22.29	17.93
-13.57	-23.22	20.4
-14.52	-23.86	23.13
-15.42	-24.13	26.08
-16.25	-23.95	29.16
-16.95	-23.26	32.26
-17.5	-22.03	35.27
-17.85	-20.29	38.05
-17.98	-18.07	40.44
-17.86	-15.49	42.35
-17.5	-12.68	43.7
-16.9	-9.79	44.46
-16.09	-6.97	44.65
-15.09	-4.33	44.35
-13.95	-1.97	43.63
-12.71	0.06	42.61
-11.41	1.74	41.37
-10.09	3.08	40.03
-8.79	4.12	38.64
-7.52	4.89	37.26
-6.31	5.43	35.93
-5.17	5.79	34.66
-4.12	6.01	33.48
-3.15	6.13	32.38
-2.26	6.18	31.37
-1.46	6.17	30.43
-0.73	6.13	29.56
-0.08	6.07	28.76
0.5	6.01	28.02
1.02	5.96	27.32
1.49	5.91	26.68
1.91	5.88	26.07
2.28	5.87	25.51
2.63	5.88	24.98
2.94	5.91	24.49
3.22	5.96	24.02
3.49	6.05	23.59
3.73	6.15	23.19
3.97	6.28	22.81
4.2	6.44	22.47
4.42	6.62	22.15
4.64	6.82	21.87
4.86	7.05	21.62
5.08	7.3	21.4
5.3	7.57	21.22
5.53	7.87	21.08
5.77	8.18	20.97
6.01	8.51	20.9
6.27	8.86	20.88
6.53	9.23	20.9
6.81	9.61	20.97
7.09	9.99	21.09
7.39	10.39	21.26
7.69	10.78	21.49
8.01	11.17	21.78
8.33	11.55	22.12
8.65	11.92	22.52
8.98	12.26	22.98
9.3	12.57	23.49
9.63	12.84	24.06
9.95	13.07	24.68
10.25	13.24	25.34
10.54	13.34	26.04
10.81	13.38	26.77
11.05	13.34	27.5
11.27	13.22	28.24
11.44	13.02	28.97
11.58	12.74	29.67
11.67	12.38	30.34
11.72	11.95	30.94
11.72	11.46	31.48
11.67	10.91	31.95
11.57	10.32	32.32
11.42	9.71	32.61
11.23	9.08	32.8
10.99	8.45	32.9
10.72	7.84	32.9
10.42	7.25	32.83
10.09	6.69	32.67
9.74	6.17	32.44
9.38	5.7	32.14
9.01	5.28	31.79
8.63	4.91	31.4
8.26	4.6	30.97
7.9	4.33	30.51
7.55	4.11	30.03
7.22	3.94	29.53
6.9	3.81	29.03
6.6	3.72	28.51
6.32	3.67	28
6.07	3.65	27.48
5.84	3.66	26.98
5.63	3.69	26.47
5.45	3.76	25.98
5.29	3.84	25.5
5.16	3.94	25.03
5.05	4.07	24.57
4.96	4.21	24.13
4.9	4.37	23.7
4.86	4.54	23.29
4.84	4.73	22.9
4.84	4.94	22.53
4.86	5.16	22.18
4.9	5.4	21.85
4.96	5.66	21.54
5.04	5.93	21.26
5.14	6.22	21.01
5.25	6.52	20.78
5.39	6.85	20.58
5.54	7.19	20.42
5.72	7.54	20.29
5.91	7.92	20.2
6.12	8.31	20.15
6.35	8.71	20.14
6.59	9.13	20.18
6.85	9.56	20.27
7.13	10	20.41
7.43	10.44	20.61
7.73	10.88	20.87
8.06	11.32	21.18
8.39	11.75	21.56
8.73	12.17	22
9.07	12.55	22.51
9.42	12.91	23.08
9.77	13.22	23.71
10.11	13.48	24.4
10.44	13.67	25.13
10.76	13.8	25.91
11.05	13.85	26.71
11.31	13.81	27.54
11.54	13.67	28.36
11.74	13.45	29.18
11.89	13.13	29.96
11.98	12.72	30.69
12.03	12.23	31.37
12.02	11.67	31.96
11.96	11.05	32.46
11.84	10.39	32.87
11.67	9.69	33.17
11.45	8.99	33.36
11.18	8.29	33.45
10.87	7.61	33.44
10.53	6.96	33.32
10.16	6.35	33.13
9.77	5.79	32.85
9.37	5.29	32.51
8.96	4.84	32.11
8.55	4.46	31.67
8.14	4.13	31.19
7.75	3.85	30.68
7.36	3.63	30.15
7	3.46	29.61
6.66	3.34	29.06
6.34	3.25	28.51
6.04	3.21	27.95
5.77	3.19	27.4
5.53	3.21	26.86
5.31	3.25	26.33
5.12	3.32	25.8
4.95	3.41	25.29
4.81	3.52	24.79
4.69	3.65	24.31
4.6	3.8	23.84
4.53	3.96	23.39
4.48	4.13	22.95
4.46	4.33	22.53
4.46	4.54	22.13
4.48	4.76	21.76
4.51	5	21.4
4.57	5.26	21.07
4.65	5.53	20.76
4.75	5.82	20.48
4.86	6.13	20.22
5	6.45	19.99
5.16	6.8	19.8
5.33	7.16	19.64
5.52	7.55	19.52
5.73	7.95	19.43
5.96	8.37	19.39
6.21	8.81	19.4
6.48	9.26	19.45
6.77	9.73	19.56
7.07	10.21	19.73
7.4	10.69	19.96
7.73	11.18	20.25
8.09	11.67	20.61
8.45	12.14	21.04
8.82	12.6	21.54
9.2	13.03	22.11
9.59	13.42	22.76
9.97	13.76	23.47
10.34	14.04	24.25
10.71	14.25	25.08
11.05	14.38	25.96
11.37	14.41	26.87
11.66	14.35	27.8
11.91	14.17	28.72
12.11	13.89	29.63
12.26	13.5	30.5
12.36	13.01	31.31
12.39	12.43	32.04
12.36	11.77	32.67
12.27	11.04	33.2
12.12	10.28	33.61
11.9	9.48	33.9
11.63	8.69	34.06
11.32	7.91	34.11
10.96	7.15	34.04
10.56	6.44	33.86
10.13	5.79	33.59
9.69	5.2	33.25
9.24	4.67	32.83
8.78	4.21	32.36
8.33	3.82	31.85
7.88	3.49	31.3
7.45	3.23	30.73
7.04	3.02	30.15
6.65	2.86	29.55
6.28	2.75	28.95
5.94	2.69	28.35
5.63	2.66	27.76
5.35	2.66	27.17
5.09	2.69	26.6
4.87	2.75	26.03
4.67	2.83	25.48
4.5	2.92	24.94
4.35	3.04	24.41
4.24	3.18	23.9
4.14	3.33	23.4
4.07	3.49	22.93
4.02	3.67	22.47
4	3.86	22.02
4	4.07	21.6
4.01	4.29	21.2
4.05	4.53	20.82
4.11	4.78	20.45
4.19	5.06	20.12
4.28	5.34	19.81
4.4	5.65	19.52
4.53	5.98	19.26
4.69	6.32	19.04
4.86	6.69	18.84
5.05	7.08	18.68
5.27	7.49	18.56
5.5	7.92	18.48
5.75	8.38	18.45
6.02	8.86	18.46
6.32	9.35	18.53
6.63	9.86	18.66
6.96	10.39	18.85
7.32	10.93	19.1
7.69	11.47	19.43
8.07	12.02	19.83
8.47	12.55	20.31
8.89	13.06	20.88
9.31	13.55	21.52
9.73	13.99	22.25
10.16	14.39	23.06
10.58	14.71	23.94
10.98	14.95	24.89
11.37	15.09	25.89
11.72	15.12	26.93
12.04	15.03	27.99
12.32	14.82	29.05
12.54	14.48	30.09
12.7	14.01	31.07
12.8	13.42	31.98
12.83	12.73	32.79
12.78	11.94	33.49
12.66	11.09	34.05
12.47	10.2	34.48
12.21	9.28	34.76
11.88	8.37	34.89
11.51	7.48	34.89
11.08	6.64	34.76
10.62	5.86	34.51
10.13	5.14	34.17
9.63	4.5	33.74
9.11	3.95	33.24
8.6	3.47	32.69
8.09	3.07	32.1
7.59	2.75	31.48
7.12	2.49	30.84
6.67	2.29	30.19
6.24	2.15	29.53
5.85	2.05	28.88
5.49	2	28.24
5.15	1.99	27.6
4.85	2	26.97
4.58	2.04	26.35
4.34	2.11	25.75
4.14	2.2	25.16
3.96	2.3	24.59
3.8	2.42	24.03
3.68	2.55	23.49
3.58	2.7	22.97
3.5	2.86	22.46
3.45	3.03	21.97
3.42	3.21	21.5
3.41	3.41	21.04
3.42	3.62	20.61
3.45	3.84	20.19
3.5	4.08	19.8
3.57	4.34	19.42
3.65	4.61	19.07
3.76	4.9	18.74
3.88	5.21	18.44
4.02	5.53	18.16
4.18	5.89	17.92
4.36	6.26	17.7
4.56	6.66	17.52
4.78	7.08	17.38
5.02	7.53	17.27
5.28	8.01	17.21
5.57	8.51	17.2
5.87	9.04	17.25
6.2	9.6	17.35
6.55	10.17	17.51
6.93	10.77	17.75
7.32	11.37	18.06
7.74	11.99	18.45
8.17	12.61	18.93
8.62	13.22	19.5
9.09	13.81	20.17
9.56	14.36	20.94
10.05	14.86	21.8
10.53	15.3	22.76
11	15.65	23.81
11.45	15.9	24.93
11.89	16.03	26.12
12.28	16.03	27.34
12.63	15.87	28.58
12.93	15.56	29.82
13.16	15.09	31.01
13.31	14.47	32.12
13.39	13.71	33.14
13.37	12.83	34.02
13.28	11.85	34.75
13.09	10.81	35.31
12.82	9.73	35.69
12.48	8.65	35.9
12.06	7.6	35.94
11.59	6.59	35.82
11.07	5.66	35.56
10.51	4.81	35.19
9.93	4.06	34.71
9.34	3.4	34.15
8.75	2.84	33.53
8.16	2.37	32.86
7.59	2	32.16
7.04	1.7	31.45
6.52	1.47	30.73
6.03	1.31	30.01
5.58	1.2	29.29
5.16	1.14	28.58
4.77	1.12	27.88
4.43	1.13	27.2
4.11	1.16	26.53
3.84	1.22	25.88
3.59	1.3	25.25
3.38	1.39	24.63
3.19	1.5	24.03
3.04	1.62	23.44
2.91	1.74	22.87
2.8	1.88	22.32
2.72	2.02	21.79
2.66	2.18	21.27
2.63	2.34	20.77
2.61	2.51	20.29
2.61	2.69	19.82
2.62	2.88	19.37
2.66	3.09	18.94
2.71	3.3	18.52
2.78	3.54	18.13
2.86	3.78	17.75
2.96	4.05	17.4
3.08	4.33	17.07
3.21	4.63	16.76
3.36	4.96	16.47
3.53	5.31	16.21
3.72	5.69	15.98
3.93	6.09	15.78
4.15	6.52	15.62
4.4	6.99	15.49
4.67	7.49	15.41
4.96	8.02	15.37
5.28	8.58	15.39
5.62	9.18	15.46
5.99	9.81	15.6
6.39	10.47	15.81
6.81	11.15	16.09
7.26	11.86	16.47
7.73	12.59	16.94
8.23	13.32	17.51
8.75	14.04	18.2
9.28	14.74	19
9.84	15.41	19.92
10.4	16.02	20.97
10.96	16.54	22.13
11.51	16.96	23.41
12.04	17.25	24.78
12.55	17.39	26.24
13.01	17.34	27.74
13.41	17.1	29.26
13.74	16.66	30.75
13.99	16.01	32.18
14.14	15.18	33.5
14.19	14.16	34.67
14.14	13.01	35.66
13.97	11.75	36.44
13.69	10.43	37
13.32	9.09	37.33
12.85	7.78	37.43
12.31	6.52	37.34
11.7	5.36	37.06
11.04	4.3	36.62
10.36	3.37	36.06
9.65	2.56	35.41
8.94	1.89	34.68
8.24	1.33	33.9
7.56	0.88	33.1
6.91	0.54	32.27
6.29	0.28	31.45
5.71	0.09	30.63
5.17	-0.03	29.83
4.67	-0.1	29.04
4.21	-0.13	28.27
3.8	-0.12	27.52
3.43	-0.09	26.8
3.1	-0.04	26.09
2.8	0.03	25.4
2.54	0.1	24.73
2.31	0.19	24.09
2.12	0.28	23.46
1.95	0.38	22.85
1.8	0.47	22.25
1.68	0.57	21.68
1.58	0.67	21.12
1.5	0.78	20.57
1.43	0.88	20.04
1.39	0.99	19.53
1.35	1.1	19.03
1.34	1.21	18.54
1.33	1.33	18.07
1.33	1.45	17.61
1.35	1.57	17.17
1.38	1.71	16.74
1.42	1.85	16.33
1.47	2	15.92
1.52	2.17	15.54
1.59	2.34	15.16
1.67	2.53	14.8
1.76	2.73	14.46
1.87	2.95	14.13
1.98	3.19	13.81
2.11	3.45	13.52
2.25	3.73	13.24
2.41	4.04	12.98
2.58	4.38	12.74
2.77	4.74	12.53
2.97	5.14	12.34
3.2	5.57	12.18
3.45	6.04	12.05
3.72	6.55	11.95
4.02	7.11	11.9
4.34	7.7	11.89
4.69	8.35	11.93
5.07	9.04	12.04
5.49	9.79	12.21
5.93	10.58	12.46
6.42	11.42	12.81
6.93	12.3	13.25
7.49	13.22	13.81
8.08	14.16	14.5
8.7	15.11	15.33
9.36	16.05	16.31
10.04	16.97	17.47
10.74	17.82	18.79
11.45	18.58	20.29
12.16	19.2	21.96
12.85	19.65	23.78
13.51	19.88	25.73
14.12	19.85	27.77
14.65	19.54	29.84
15.09	18.92	31.88
15.41	17.99	33.82
15.6	16.77	35.6
15.64	15.3	37.14
15.53	13.63	38.39
15.26	11.83	39.31
14.85	9.96	39.9
14.29	8.12	40.15
13.62	6.35	40.09
12.85	4.71	39.75
12	3.24	39.19
11.1	1.97	38.46
10.18	0.88	37.6
9.25	-0.01	36.65
8.33	-0.72	35.65
7.44	-1.28	34.63
6.59	-1.69	33.62
5.79	-1.99	32.62
5.04	-2.19	31.65
4.34	-2.32	30.71
3.71	-2.39	29.81
3.12	-2.41	28.95
2.6	-2.4	28.12
2.12	-2.37	27.32
1.7	-2.33	26.56
1.32	-2.28	25.83
0.98	-2.23	25.12
0.67	-2.18	24.44
0.4	-2.14	23.79
0.16	-2.1	23.16
-0.05	-2.08	22.54
-0.24	-2.07	21.95
-0.42	-2.07	21.38
-0.57	-2.08	20.83
-0.72	-2.11	20.3
-0.85	-2.15	19.78
-0.98	-2.21	19.28
-1.1	-2.28	18.79
-1.21	-2.36	18.33
-1.33	-2.46	17.87
-1.44	-2.58	17.44
-1.56	-2.72	17.02
-1.68	-2.87	16.62
-1.8	-3.04	16.23
-1.92	-3.23	15.86
-2.06	-3.45	15.51
-2.2	-3.68	15.17
-2.36	-3.94	14.86
-2.52	-4.22	14.57
-2.7	-4.53	14.3
-2.89	-4.87	14.05
-3.09	-5.24	13.83
-3.32	-5.64	13.64
-3.56	-6.08	13.48
-3.82	-6.55	13.35
-4.11	-7.07	13.27
-4.41	-7.62	13.23
-4.75	-8.22	13.24
-5.11	-8.86	13.3
-5.5	-9.54	13.44
-5.92	-10.27	13.64
-6.37	-11.04	13.93
-6.85	-11.84	14.31
-7.37	-12.68	14.79
-7.91	-13.53	15.39
-8.49	-14.4	16.12
-9.09	-15.26	16.98
-9.72	-16.09	17.99
-10.37	-16.87	19.15
-11.02	-17.58	20.46
-11.67	-18.17	21.93
-12.31	-18.62	23.53
-12.93	-18.89	25.25
-13.5	-18.94	27.06
-14.01	-18.75	28.91
-14.44	-18.31	30.75
-14.78	-17.59	32.53
-15	-16.62	34.2
-15.1	-15.41	35.68
-15.06	-14.01	36.93
-14.89	-12.46	37.92
-14.58	-10.83	38.62
-14.14	-9.17	39.02
-13.59	-7.55	39.13
-12.94	-6.01	38.99
-12.21	-4.59	38.62
-11.42	-3.33	38.07
-10.6	-2.23	37.37
-9.75	-1.3	36.56
-8.91	-0.53	35.68
-8.08	0.09	34.76
-7.28	0.57	33.82
-6.52	0.93	32.88
-5.79	1.19	31.95
-5.12	1.37	31.04
-4.5	1.48	30.15
-3.93	1.54	29.3
-3.4	1.55	28.47
-2.93	1.54	27.67
-2.51	1.51	26.9
-2.13	1.46	26.16
-1.79	1.4	25.45
-1.49	1.34	24.75
-1.22	1.28	24.09
-0.99	1.22	23.44
-0.78	1.16	22.81
-0.6	1.11	22.2
-0.44	1.07	21.61
-0.3	1.04	21.04
-0.17	1.01	20.48
-0.06	0.99	19.94
0.04	0.98	19.42
0.13	0.98	18.91
0.21	0.98	18.41
0.28	1	17.93
0.35	1.02	17.46
0.42	1.05	17.01
0.48	1.09	16.56
0.54	1.14	16.13
0.6	1.2	15.72
0.66	1.27	15.31
0.72	1.34	14.92
0.79	1.43	14.53
0.85	1.52	14.16
0.92	1.63	13.8
0.99	1.75	13.46
1.07	1.89	13.12
1.16	2.04	12.8
1.25	2.2	12.49
1.35	2.38	12.19
1.46	2.58	11.9
1.57	2.8	11.63
1.7	3.04	11.37
1.84	3.3	11.13
1.99	3.59	10.9
2.16	3.91	10.69
2.34	4.27	10.5
2.55	4.65	10.33
2.77	5.07	10.18
3.01	5.54	10.07
3.27	6.04	9.98
3.56	6.6	9.93
3.88	7.2	9.92
4.23	7.85	9.96
4.61	8.57	10.06
5.02	9.34	10.22
5.47	10.17	10.46
5.96	11.05	10.78
6.49	12	11.2
7.06	12.99	11.74
7.68	14.03	12.42
8.33	15.1	13.24
9.03	16.18	14.23
9.76	17.25	15.41
10.52	18.28	16.78
11.31	19.23	18.36
12.1	20.06	20.15
12.89	20.71	22.14
13.66	21.14	24.3
14.38	21.28	26.6
15.03	21.1	28.98
15.59	20.56	31.37
16.02	19.64	33.69
16.3	18.35	35.84
16.42	16.73	37.73
16.36	14.84	39.3
16.12	12.77	40.48
15.69	10.6	41.25
15.1	8.43	41.61
14.37	6.34	41.59
13.51	4.41	41.23
12.56	2.69	40.6
11.54	1.2	39.77
10.5	-0.05	38.78
9.44	-1.07	37.7
8.4	-1.87	36.58
7.39	-2.48	35.45
6.43	-2.93	34.33
5.52	-3.25	33.25
4.68	-3.45	32.2
3.9	-3.58	31.21
3.18	-3.64	30.26
2.53	-3.65	29.36
1.95	-3.64	28.51
1.42	-3.6	27.7
0.94	-3.56	26.93
0.51	-3.52	26.19
0.13	-3.47	25.49
-0.21	-3.44	24.82
-0.52	-3.42	24.18
-0.79	-3.41	23.57
-1.04	-3.42	22.98
-1.27	-3.45	22.41
-1.48	-3.49	21.87
-1.67	-3.56	21.35
-1.86	-3.65	20.85
-2.03	-3.75	20.37
-2.2	-3.88	19.92
-2.37	-4.03	19.48
-2.54	-4.2	19.07
-2.7	-4.4	18.68
-2.88	-4.62	18.31
-3.05	-4.87	17.97
-3.24	-5.14	17.65
-3.43	-5.43	17.36
-3.64	-5.76	17.1
-3.86	-6.11	16.87
-4.09	-6.49	16.67
-4.34	-6.91	16.51
-4.6	-7.35	16.39
-4.89	-7.83	16.32
-5.19	-8.34	16.29
-5.52	-8.88	16.31
-5.87	-9.45	16.4
-6.24	-10.05	16.55
-6.63	-10.68	16.77
-7.05	-11.32	17.07
-7.48	-11.99	17.46
-7.95	-12.66	17.94
-8.43	-13.33	18.52
-8.93	-13.99	19.2
-9.44	-14.62	19.99
-9.96	-15.2	20.89
-10.48	-15.72	21.9
-11	-16.16	23.02
-11.51	-16.49	24.23
-12	-16.69	25.52
-12.45	-16.74	26.86
-12.85	-16.63	28.24
-13.2	-16.34	29.62
-13.48	-15.88	30.96
-13.67	-15.23	32.24
-13.78	-14.42	33.4
-13.8	-13.46	34.42
-13.72	-12.39	35.27
-13.53	-11.23	35.93
-13.26	-10.03	36.39
-12.89	-8.82	36.65
-12.45	-7.63	36.72
-11.93	-6.51	36.6
-11.37	-5.46	36.32
-10.76	-4.51	35.91
-10.12	-3.67	35.39
-9.47	-2.94	34.77
-8.82	-2.33	34.1
-8.18	-1.82	33.37
-7.55	-1.41	32.62
-6.95	-1.09	31.85
-6.38	-0.85	31.07
-5.84	-0.68	30.3
-5.35	-0.56	29.54
-4.89	-0.5	28.79
-4.47	-0.47	28.05
-4.09	-0.48	27.33
-3.75	-0.52	26.63
-3.44	-0.57	25.95
-3.17	-0.64	25.29
-2.94	-0.73	24.64
-2.73	-0.83	24.02
-2.55	-0.93	23.41
-2.4	-1.04	22.82
-2.28	-1.16	22.24
-2.18	-1.28	21.68
-2.1	-1.41	21.14
-2.04	-1.54	20.61
-2	-1.68	20.1
-1.98	-1.82	19.61
-1.97	-1.97	19.13
-1.98	-2.13	18.67
-2	-2.3	18.22
-2.04	-2.48	17.79
-2.09	-2.67	17.37
-2.15	-2.87	16.97
-2.23	-3.08	16.59
-2.32	-3.32	16.23
-2.43	-3.57	15.88
-2.55	-3.83	15.55
-2.69	-4.12	15.25
-2.84	-4.44	14.96
-3.01	-4.78	14.7
-3.19	-5.14	14.46
-3.4	-5.54	14.26
-3.62	-5.97	14.08
-3.87	-6.43	13.94
-4.13	-6.93	13.84
-4.43	-7.46	13.78
-4.74	-8.04	13.76
-5.09	-8.65	13.81
-5.46	-9.31	13.91
-5.86	-10	14.08
-6.29	-10.74	14.33
-6.75	-11.5	14.67
-7.24	-12.3	15.11
-7.76	-13.12	15.65
-8.31	-13.95	16.31
-8.89	-14.78	17.1
-9.49	-15.59	18.03
-10.1	-16.35	19.1
-10.73	-17.05	20.31
-11.36	-17.65	21.67
-11.99	-18.12	23.17
-12.59	-18.44	24.78
-13.15	-18.56	26.48
-13.66	-18.46	28.23
-14.1	-18.12	30
-14.46	-17.53	31.72
-14.71	-16.69	33.36
-14.85	-15.63	34.84
-14.87	-14.36	36.13
-14.75	-12.94	37.17
-14.51	-11.42	37.95
-14.14	-9.84	38.46
-13.65	-8.28	38.69
-13.07	-6.78	38.66
-12.4	-5.37	38.41
-11.67	-4.1	37.96
-10.89	-2.97	37.35
-10.09	-2	36.63
-9.28	-1.19	35.81
-8.48	-0.52	34.95
-7.69	0.01	34.05
-6.94	0.41	33.13
-6.22	0.72	32.23
-5.55	0.93	31.33
-4.93	1.07	30.45
-4.35	1.15	29.6
-3.83	1.19	28.77
-3.35	1.19	27.97
-2.92	1.17	27.2
-2.53	1.13	26.46
-2.19	1.07	25.73
-1.88	1.01	25.04
-1.61	0.94	24.36
-1.37	0.87	23.71
-1.16	0.81	23.07
-0.97	0.74	22.46
-0.81	0.68	21.86
-0.67	0.63	21.28
-0.55	0.58	20.72
-0.45	0.54	20.17
-0.36	0.5	19.64
-0.28	0.47	19.12
-0.21	0.44	18.61
-0.15	0.42	18.12
-0.09	0.4	17.64
-0.05	0.39	17.18
-0.01	0.39	16.73
0.03	0.38	16.29
0.07	0.38	15.86
0.1	0.39	15.44
0.12	0.4	15.04
0.15	0.42	14.64
0.18	0.43	14.26
0.2	0.46	13.88
0.23	0.48	13.52
0.25	0.51	13.16
0.28	0.55	12.82
0.31	0.59	12.48
0.34	0.63	12.16
0.37	0.68	11.84
0.4	0.74	11.53
0.43	0.8	11.23
0.47	0.87	10.94
0.51	0.94	10.65
0.56	1.02	10.38
0.61	1.12	10.11
0.66	1.22	9.85
0.72	1.33	9.6
0.78	1.46	9.36
0.85	1.6	9.13
0.93	1.75	8.9
1.02	1.92	8.68
1.11	2.1	8.48
1.22	2.31	8.28
1.33	2.54	8.09
1.46	2.79	7.92
1.6	3.07	7.75
1.75	3.38	7.6
1.92	3.72	7.46
2.11	4.09	7.35
2.32	4.51	7.25
2.55	4.97	7.17
2.8	5.47	7.12
3.08	6.03	7.1
3.39	6.64	7.11
3.73	7.31	7.17
4.11	8.05	7.28
4.52	8.86	7.45
4.98	9.74	7.69
5.48	10.69	8.01
6.02	11.71	8.44
6.62	12.81	8.98
7.26	13.97	9.66
7.96	15.19	10.5
8.71	16.44	11.53
9.5	17.72	12.76
10.35	18.97	14.22
11.23	20.17	15.93
12.13	21.26	17.9
13.05	22.18	20.13
13.95	22.85	22.6
14.82	23.2	25.28
15.62	23.17	28.11
16.31	22.69	30.99
16.88	21.73	33.82
17.27	20.29	36.48
17.47	18.42	38.84
17.46	16.17	40.81
17.22	13.66	42.29
16.75	11.02	43.25
16.08	8.37	43.68
15.22	5.85	43.63
14.21	3.53	43.16
13.09	1.48	42.36
11.9	-0.26	41.32
10.67	-1.69	40.12
9.44	-2.82	38.84
8.23	-3.69	37.53
7.06	-4.33	36.24
5.96	-4.78	35
4.92	-5.08	33.81
3.96	-5.26	32.7
3.08	-5.35	31.65
2.27	-5.39	30.68
1.54	-5.37	29.77
0.89	-5.34	28.92
0.3	-5.29	28.13
-0.23	-5.24	27.39
-0.71	-5.19	26.69
-1.13	-5.15	26.04
-1.51	-5.13	25.42
-1.86	-5.13	24.84
-2.17	-5.15	24.28
-2.45	-5.19	23.76
-2.72	-5.25	23.27
-2.96	-5.34	22.81
-3.19	-5.45	22.37
-3.42	-5.59	21.96
-3.63	-5.75	21.58
-3.84	-5.94	21.23
-4.05	-6.15	20.91
-4.26	-6.39	20.61
-4.48	-6.66	20.35
-4.7	-6.94	20.12
-4.93	-7.26	19.93
-5.16	-7.59	19.78
-5.41	-7.95	19.66
-5.67	-8.34	19.59
-5.95	-8.74	19.56
-6.23	-9.16	19.59
-6.53	-9.61	19.66
-6.85	-10.06	19.8
-7.18	-10.53	19.99
-7.52	-11	20.24
-7.87	-11.47	20.56
-8.24	-11.94	20.95
-8.61	-12.39	21.41
-8.99	-12.82	21.94
-9.38	-13.22	22.55
-9.76	-13.58	23.22
-10.14	-13.88	23.96
-10.51	-14.11	24.75
-10.86	-14.27	25.6
-11.19	-14.35	26.48
-11.49	-14.32	27.39
-11.75	-14.2	28.31
-11.97	-13.97	29.21
-12.15	-13.63	30.09
-12.27	-13.19	30.91
-12.33	-12.65	31.67
-12.33	-12.04	32.34
-12.27	-11.35	32.91
-12.15	-10.61	33.37
-11.97	-9.84	33.71
-11.73	-9.05	33.92
-11.43	-8.28	34.02
-11.1	-7.52	34
-10.72	-6.8	33.88
-10.31	-6.13	33.66
-9.89	-5.51	33.35
-9.44	-4.96	32.97
-8.99	-4.47	32.53
-8.54	-4.05	32.05
-8.1	-3.7	31.52
-7.66	-3.41	30.97
-7.25	-3.18	30.39
-6.85	-3	29.81
-6.48	-2.87	29.22
-6.13	-2.78	28.62
-5.81	-2.73	28.03
-5.51	-2.72	27.45
-5.25	-2.74	26.87
-5.01	-2.78	26.3
-4.8	-2.85	25.74
-4.62	-2.94	25.2
-4.47	-3.05	24.67
-4.34	-3.18	24.16
-4.23	-3.32	23.66
-4.16	-3.48	23.18
-4.1	-3.65	22.71
-4.07	-3.84	22.27
-4.05	-4.04	21.84
-4.06	-4.26	21.43
-4.09	-4.49	21.04
-4.14	-4.74	20.68
-4.21	-5	20.33
-4.3	-5.28	20.01
-4.41	-5.58	19.72
-4.54	-5.9	19.45
-4.68	-6.24	19.22
-4.85	-6.6	19.01
-5.03	-6.98	18.84
-5.24	-7.38	18.71
-5.46	-7.81	18.62
-5.71	-8.25	18.57
-5.97	-8.72	18.57
-6.25	-9.2	18.62
-6.56	-9.7	18.73
-6.88	-10.22	18.9
-7.23	-10.75	19.13
-7.59	-11.29	19.44
-7.97	-11.82	19.81
-8.36	-12.35	20.26
-8.76	-12.87	20.8
-9.18	-13.35	21.41
-9.6	-13.8	22.1
-10.02	-14.2	22.88
-10.43	-14.54	23.73
-10.84	-14.8	24.64
-11.22	-14.97	25.62
-11.58	-15.03	26.63
-11.91	-14.98	27.67
-12.19	-14.81	28.72
-12.43	-14.51	29.75
-12.61	-14.09	30.73
-12.72	-13.54	31.65
-12.77	-12.89	32.48
-12.75	-12.15	33.2
-12.65	-11.33	33.8
-12.48	-10.46	34.26
-12.25	-9.56	34.58
-11.95	-8.66	34.76
-11.59	-7.78	34.8
-11.19	-6.93	34.71
-10.74	-6.14	34.51
-10.27	-5.42	34.2
-9.78	-4.76	33.8
-9.27	-4.19	33.33
-8.76	-3.69	32.81
-8.26	-3.27	32.23
-7.77	-2.92	31.63
-7.29	-2.65	31
-6.84	-2.43	30.37
-6.41	-2.27	29.72
-6.01	-2.16	29.07
-5.64	-2.1	28.43
-5.3	-2.07	27.79
-5	-2.08	27.17
-4.72	-2.11	26.55
-4.47	-2.17	25.95
-4.26	-2.25	25.36
-4.07	-2.35	24.79
-3.91	-2.46	24.23
-3.78	-2.59	23.69
-3.68	-2.74	23.17
-3.59	-2.89	22.66
-3.54	-3.06	22.17
-3.5	-3.25	21.69
-3.48	-3.44	21.24
-3.49	-3.65	20.8
-3.52	-3.87	20.38
-3.56	-4.11	19.98
-3.62	-4.36	19.61
-3.71	-4.63	19.26
-3.81	-4.92	18.93
-3.93	-5.22	18.62
-4.07	-5.55	18.34
-4.23	-5.9	18.09
-4.4	-6.27	17.88
-4.6	-6.66	17.69
-4.82	-7.08	17.55
-5.05	-7.53	17.44
-5.31	-8	17.38
-5.59	-8.5	17.37
-5.89	-9.02	17.4
-6.22	-9.56	17.5
-6.56	-10.13	17.66
-6.93	-10.72	17.89
-7.32	-11.32	18.19
-7.73	-11.92	18.58
-8.16	-12.53	19.05
-8.6	-13.13	19.61
-9.06	-13.71	20.26
-9.53	-14.25	21.01
-10	-14.75	21.86
-10.48	-15.18	22.8
-10.94	-15.53	23.82
-11.39	-15.78	24.92
-11.82	-15.91	26.08
-12.21	-15.91	27.28
-12.55	-15.76	28.5
-12.85	-15.47	29.71
-13.07	-15.02	30.88
-13.23	-14.42	31.98
-13.31	-13.68	32.98
-13.3	-12.82	33.85
-13.21	-11.87	34.58
-13.04	-10.86	35.14
-12.78	-9.8	35.54
-12.44	-8.75	35.76
-12.04	-7.71	35.81
-11.58	-6.72	35.71
-11.07	-5.79	35.47
-10.53	-4.95	35.11
-9.96	-4.2	34.64
-9.38	-3.55	34.1
-8.8	-2.99	33.5
-8.22	-2.52	32.85
-7.66	-2.14	32.16
-7.12	-1.83	31.46
-6.6	-1.6	30.75
-6.12	-1.44	30.03
-5.67	-1.32	29.32
-5.25	-1.26	28.62
-4.87	-1.23	27.93
-4.52	-1.24	27.25
-4.21	-1.27	26.59
-3.94	-1.33	25.94
-3.69	-1.41	25.31
-3.48	-1.5	24.7
-3.29	-1.61	24.1
-3.14	-1.72	23.52
-3.01	-1.85	22.95
-2.91	-1.99	22.4
-2.83	-2.14	21.87
-2.77	-2.29	21.36
-2.73	-2.46	20.86
-2.71	-2.63	20.38
-2.72	-2.82	19.92
-2.73	-3.02	19.47
-2.77	-3.23	19.04
-2.83	-3.45	18.63
-2.9	-3.69	18.25
-2.98	-3.94	17.88
-3.09	-4.21	17.53
-3.21	-4.5	17.2
-3.35	-4.82	16.9
-3.5	-5.15	16.62
-3.68	-5.51	16.37
-3.87	-5.9	16.16
-4.08	-6.31	15.97
-4.32	-6.75	15.82
-4.57	-7.23	15.71
-4.85	-7.73	15.65
-5.15	-8.27	15.63
-5.47	-8.84	15.67
-5.82	-9.44	15.76
-6.2	-10.08	15.93
-6.6	-10.74	16.16
-7.03	-11.42	16.48
-7.48	-12.13	16.89
-7.95	-12.84	17.4
-8.45	-13.55	18.01
-8.97	-14.25	18.73
-9.51	-14.92	19.57
-10.05	-15.55	20.53
-10.6	-16.11	21.6
-11.15	-16.58	22.79
-11.69	-16.93	24.08
-12.2	-17.15	25.45
-12.67	-17.2	26.89
-13.1	-17.08	28.37
-13.46	-16.76	29.84
-13.75	-16.25	31.28
-13.96	-15.54	32.63
-14.07	-14.65	33.86
-14.07	-13.61	34.93
-13.97	-12.44	35.82
-13.77	-11.18	36.49
-13.46	-9.89	36.95
-13.06	-8.59	37.19
-12.57	-7.33	37.21
-12.01	-6.14	37.05
-11.4	-5.04	36.72
-10.75	-4.05	36.25
-10.07	-3.19	35.67
-9.37	-2.45	35
-8.68	-1.82	34.27
-8.01	-1.32	33.5
-7.35	-0.91	32.7
-6.72	-0.6	31.89
-6.13	-0.38	31.08
-5.57	-0.22	30.28
-5.06	-0.11	29.49
-4.58	-0.06	28.72
-4.15	-0.04	27.97
-3.76	-0.06	27.23
-3.41	-0.1	26.52
-3.1	-0.16	25.82
-2.82	-0.23	25.15
-2.58	-0.31	24.5
-2.37	-0.4	23.86
-2.19	-0.5	23.24
-2.03	-0.6	22.64
-1.9	-0.7	22.06
-1.79	-0.81	21.49
-1.7	-0.92	20.94
-1.63	-1.03	20.41
-1.58	-1.15	19.89
-1.55	-1.27	19.38
-1.53	-1.39	18.89
-1.52	-1.52	18.42
-1.52	-1.65	17.96
-1.54	-1.79	17.51
-1.57	-1.94	17.08
-1.62	-2.1	16.66
-1.67	-2.26	16.26
-1.74	-2.44	15.87
-1.81	-2.64	15.5
-1.9	-2.84	15.14
-2	-3.07	14.8
-2.11	-3.31	14.47
-2.24	-3.58	14.16
-2.38	-3.86	13.88
-2.54	-4.17	13.61
-2.71	-4.51	13.36
-2.9	-4.88	13.14
-3.11	-5.27	12.95
-3.33	-5.71	12.78
-3.58	-6.17	12.65
-3.85	-6.68	12.55
-4.15	-7.23	12.49
-4.47	-7.83	12.48
-4.82	-8.46	12.53
-5.2	-9.15	12.63
-5.61	-9.88	12.81
-6.05	-10.65	13.06
-6.53	-11.47	13.41
-7.04	-12.33	13.85
-7.59	-13.21	14.41
-8.17	-14.12	15.09
-8.78	-15.04	15.91
-9.42	-15.94	16.89
-10.08	-16.8	18.02
-10.76	-17.6	19.31
-11.44	-18.31	20.77
-12.13	-18.88	22.39
-12.79	-19.28	24.15
-13.42	-19.46	26.02
-13.99	-19.41	27.97
-14.49	-19.08	29.94
-14.9	-18.46	31.88
-15.2	-17.55	33.72
-15.37	-16.38	35.4
-15.4	-14.97	36.85
-15.28	-13.37	38.03
-15.02	-11.66	38.9
-14.61	-9.89	39.45
-14.08	-8.13	39.69
-13.43	-6.45	39.64
-12.69	-4.89	39.32
-11.88	-3.49	38.8
-11.02	-2.26	38.1
-10.13	-1.22	37.28
-9.24	-0.36	36.37
-8.36	0.34	35.41
-7.51	0.88	34.43
-6.69	1.29	33.45
-5.91	1.59	32.48
-5.19	1.8	31.53
-4.52	1.93	30.61
-3.9	2	29.73
-3.34	2.03	28.87
-2.82	2.02	28.05
-2.36	1.99	27.26
-1.95	1.95	26.5
-1.58	1.9	25.77
-1.25	1.84	25.07
-0.96	1.79	24.39
-0.7	1.74	23.73
-0.47	1.69	23.1
-0.27	1.66	22.48
-0.09	1.63	21.89
0.08	1.62	21.31
0.22	1.61	20.75
0.35	1.62	20.21
0.48	1.63	19.69
0.59	1.66	19.18
0.69	1.7	18.68
0.79	1.76	18.2
0.89	1.82	17.74
0.98	1.9	17.29
1.07	1.99	16.86
1.16	2.1	16.43
1.26	2.22	16.03
1.36	2.36	15.64
1.46	2.51	15.26
1.57	2.68	14.9
1.68	2.87	14.55
1.8	3.08	14.22
1.94	3.31	13.9
2.08	3.56	13.6
2.23	3.83	13.32
2.4	4.14	13.06
2.58	4.47	12.83
2.78	4.83	12.61
2.99	5.23	12.42
3.23	5.66	12.26
3.48	6.13	12.13
3.76	6.64	12.04
4.06	7.2	11.99
4.38	7.8	11.99
4.74	8.44	12.04
5.13	9.14	12.15
5.54	9.89	12.33
6	10.68	12.59
6.48	11.52	12.94
7	12.4	13.4
7.56	13.31	13.97
8.15	14.25	14.67
8.78	15.2	15.52
9.44	16.13	16.52
10.12	17.03	17.68
10.82	17.87	19.02
11.52	18.6	20.53
12.23	19.2	22.21
12.91	19.62	24.04
13.56	19.82	25.98
14.16	19.76	28.01
14.68	19.41	30.07

